Semi-implicit Eulerian method for the fluid structure interaction of elastic membranes

In this paper we propose a novel and general approach to design semi-implicit methods for the simulation of fluid-structure interaction problems in a fully Eulerian framework. In order to properly present the new method, we focus on the two-dimensional version of the general model developed to describe full membrane elasticity. The approach consists in treating the elastic source term by writing an evolution equation on the structure stress tensor, even if it is nonlinear. Then, it is possible to show that its semi-implicit discretization allows us to add to the linear system of the Navier-Stokes equations some consistent dissipation terms that depend on the local deformation and stiffness of the membrane. Due to the linearly implicit discretization, the approach does not need iterative solvers and can be easily applied to any Eulerian framework for fluid-structure interaction. Its stability properties are studied by performing a Von Neumann analysis on a simplified one-dimensional model and proving that, thanks to the additional dissipation, the discretized coupled system is unconditionally stable. Several numerical experiments are shown for two-dimensional problems by comparing the new method to the original explicit scheme and studying the effect of structure stiffness and mesh refinement on the membrane dynamics. The newly designed scheme is able to relax the time step restrictions that affect the explicit method and reduce crucially the computational costs, especially when very stiff membranes are under consideration.

==> ShearCa0001/coarse/shearCa0001_SI1.csv <==
x,y,z
-0.25,-0.440036,0
-0.255609,-0.4375,0
-0.1875,-0.460123,0
-0.125,-0.471156,0
-0.0625,-0.473484,0
0,-0.47006,0
0.0625,-0.463217,0
0.125,-0.45037,0
0.162878,-0.4375,0
-0.3125,-0.40958,0
-0.36287,-0.375,0
0.1875,-0.428659,0
0.25,-0.397551,0
0.285158,-0.375,0
-0.375,-0.365092,0
-0.425079,-0.3125,0
0.3125,-0.355443,0
0.361763,-0.3125,0
-0.4375,-0.295875,0
-0.46749,-0.25,0
0.375,-0.299303,0
0.418043,-0.25,0
-0.496745,-0.1875,0
0.4375,-0.222416,0
0.45948,-0.1875,0
-0.5,-0.176402,0
-0.514253,-0.125,0
0.489513,-0.125,0
-0.521937,-0.0625,0
0.5,-0.0935294,0
0.5098,-0.0625,0
-0.520465,0,0
0.520465,0,0
-0.5098,0.0625,0
0.521937,0.0625,0
-0.5,0.0935294,0
-0.489513,0.125,0
0.514253,0.125,0
-0.45948,0.1875,0
0.496745,0.1875,0
0.5,0.176402,0
-0.4375,0.222416,0
-0.418043,0.25,0
0.46749,0.25,0
-0.375,0.299303,0
-0.361763,0.3125,0
0.425079,0.3125,0
0.4375,0.295875,0
-0.3125,0.355443,0
-0.285158,0.375,0
0.36287,0.375,0
0.375,0.365092,0
-0.25,0.397551,0
-0.1875,0.428659,0
-0.162878,0.4375,0
0.255609,0.4375,0
0.3125,0.40958,0
-0.125,0.45037,0
-0.0625,0.463217,0
0,0.47006,0
0.0625,0.473484,0
0.125,0.471156,0
0.1875,0.460123,0
0.25,0.440036,0


==> ShearCa0001/coarse/shearCa0001_SI2.csv <==
x,y,z
-0.1875,-0.44991,0
-0.229651,-0.4375,0
-0.125,-0.463176,0
-0.0625,-0.467736,0
0,-0.464956,0
0.0625,-0.45717,0
0.125,-0.44282,0
0.140527,-0.4375,0
-0.3125,-0.406899,0
-0.365643,-0.375,0
-0.25,-0.431363,0
0.1875,-0.420642,0
0.25,-0.390417,0
0.275319,-0.375,0
-0.375,-0.368216,0
-0.430648,-0.3125,0
0.3125,-0.349968,0
0.356971,-0.3125,0
-0.4375,-0.303893,0
-0.475241,-0.25,0
0.375,-0.294667,0
0.413732,-0.25,0
-0.5,-0.2033,0
-0.507643,-0.1875,0
0.4375,-0.217507,0
0.457607,-0.1875,0
-0.527249,-0.125,0
0.491136,-0.125,0
-0.53338,-0.0625,0
0.5,-0.100963,0
0.513301,-0.0625,0
-0.527301,0,0
0.527301,0,0
-0.513301,0.0625,0
0.53338,0.0625,0
-0.5,0.100963,0
-0.491136,0.125,0
0.527249,0.125,0
-0.457607,0.1875,0
0.507643,0.1875,0
-0.4375,0.217507,0
-0.413732,0.25,0
0.475241,0.25,0
0.5,0.2033,0
-0.375,0.294667,0
-0.356971,0.3125,0
0.430648,0.3125,0
0.4375,0.303893,0
-0.3125,0.349968,0
-0.275319,0.375,0
0.365643,0.375,0
0.375,0.368216,0
-0.25,0.390417,0
-0.1875,0.420642,0
-0.140527,0.4375,0
0.229651,0.4375,0
0.25,0.431363,0
0.3125,0.406899,0
-0.125,0.44282,0
-0.0625,0.45717,0
0,0.464956,0
0.0625,0.467736,0
0.125,0.463176,0
0.1875,0.44991,0


==> ShearCa0001/coarse/shearCa0001_SI3.csv <==
x,y,z
-0.1875,-0.4486,0
-0.236488,-0.4375,0
-0.125,-0.456833,0
-0.0625,-0.458786,0
0,-0.454286,0
0.0625,-0.443705,0
0.0870207,-0.4375,0
-0.375,-0.384893,0
-0.389598,-0.375,0
-0.3125,-0.414155,0
-0.25,-0.434364,0
0.125,-0.427662,0
0.1875,-0.406153,0
0.25,-0.377179,0
0.253721,-0.375,0
-0.4375,-0.335489,0
-0.4592,-0.3125,0
0.3125,-0.337011,0
0.342472,-0.3125,0
-0.5,-0.258794,0
-0.505859,-0.25,0
0.375,-0.280811,0
0.401269,-0.25,0
-0.535452,-0.1875,0
0.4375,-0.19776,0
0.444074,-0.1875,0
-0.545835,-0.125,0
0.479492,-0.125,0
-0.539083,-0.0625,0
0.5,-0.0808648,0
0.50802,-0.0625,0
-0.525955,0,0
0.525955,0,0
-0.50802,0.0625,0
0.539083,0.0625,0
-0.5,0.0808649,0
-0.479492,0.125,0
0.545835,0.125,0
-0.444074,0.1875,0
0.535452,0.1875,0
-0.4375,0.19776,0
-0.401269,0.25,0
0.505859,0.25,0
-0.375,0.280811,0
-0.342472,0.3125,0
0.4592,0.3125,0
0.5,0.258794,0
-0.3125,0.337011,0
-0.253721,0.375,0
0.389598,0.375,0
0.4375,0.335489,0
-0.25,0.377179,0
-0.1875,0.406153,0
-0.125,0.427662,0
-0.0870207,0.4375,0
0.236488,0.4375,0
0.25,0.434364,0
0.3125,0.414155,0
0.375,0.384893,0
-0.0625,0.443705,0
0,0.454286,0
0.0625,0.458786,0
0.125,0.456833,0
0.1875,0.4486,0


==> ShearCa0001/coarse/shearCa0001_final.csv <==
x,y,z
-0.25,-0.44386,0
-0.263475,-0.4375,0
-0.1875,-0.463699,0
-0.125,-0.473565,0
-0.0625,-0.476609,0
0,-0.472908,0
0.0625,-0.462264,0
0.125,-0.447493,0
0.156634,-0.4375,0
-0.3125,-0.412082,0
-0.363956,-0.375,0
0.1875,-0.427294,0
0.25,-0.397117,0
0.283791,-0.375,0
-0.375,-0.365491,0
-0.423761,-0.3125,0
0.3125,-0.353827,0
0.358831,-0.3125,0
-0.4375,-0.293438,0
-0.465119,-0.25,0
0.375,-0.296052,0
0.414661,-0.25,0
-0.493945,-0.1875,0
0.4375,-0.217498,0
0.456472,-0.1875,0
-0.5,-0.166814,0
-0.511609,-0.125,0
0.487414,-0.125,0
-0.51994,-0.0625,0
0.5,-0.0883922,0
0.508409,-0.0625,0
-0.519121,0,0
0.519121,0,0
-0.508409,0.0625,0
0.51994,0.0625,0
-0.5,0.0883922,0
-0.487414,0.125,0
0.511609,0.125,0
-0.456472,0.1875,0
0.493945,0.1875,0
0.5,0.166814,0
-0.4375,0.217498,0
-0.414661,0.25,0
0.465119,0.25,0
-0.375,0.296052,0
-0.358831,0.3125,0
0.423761,0.3125,0
0.4375,0.293438,0
-0.3125,0.353827,0
-0.283791,0.375,0
0.363956,0.375,0
0.375,0.365491,0
-0.25,0.397117,0
-0.1875,0.427294,0
-0.156634,0.4375,0
0.263475,0.4375,0
0.3125,0.412082,0
-0.125,0.447493,0
-0.0625,0.462264,0
0,0.472908,0
0.0625,0.476609,0
0.125,0.473565,0
0.1875,0.463699,0
0.25,0.44386,0


==> ShearCa0001/fine/shearCa0001_SI1.csv <==
x,y,z
-0.125,-0.469172,0
-0.129069,-0.46875,0
-0.109375,-0.470368,0
-0.09375,-0.47115,0
-0.078125,-0.471505,0
-0.0625,-0.471362,0
-0.046875,-0.47075,0
-0.03125,-0.469643,0
-0.0222235,-0.46875,0
-0.203125,-0.456785,0
-0.216659,-0.453125,0
-0.1875,-0.460408,0
-0.171875,-0.463218,0
-0.15625,-0.465586,0
-0.140625,-0.467551,0
-0.015625,-0.468095,0
0,-0.466156,0
0.015625,-0.463813,0
0.03125,-0.461288,0
0.046875,-0.458658,0
0.0625,-0.455447,0
0.0719981,-0.453125,0
-0.25,-0.442812,0
-0.264119,-0.4375,0
-0.234375,-0.447965,0
-0.21875,-0.452555,0
0.078125,-0.451611,0
0.09375,-0.447333,0
0.109375,-0.442715,0
0.125,-0.437809,0
0.125914,-0.4375,0
-0.296875,-0.422974,0
-0.299078,-0.421875,0
-0.28125,-0.430275,0
-0.265625,-0.436922,0
0.140625,-0.432458,0
0.15625,-0.426655,0
0.168343,-0.421875,0
-0.328125,-0.406268,0
-0.328155,-0.40625,0
-0.3125,-0.415036,0
0.171875,-0.420462,0
0.1875,-0.413743,0
0.203125,-0.406447,0
0.203519,-0.40625,0
-0.34375,-0.39651,0
-0.352367,-0.390625,0
0.21875,-0.398514,0
0.233336,-0.390625,0
-0.359375,-0.385633,0
-0.372922,-0.375,0
0.234375,-0.390053,0
0.25,-0.381036,0
0.259975,-0.375,0
-0.390625,-0.360242,0
-0.39166,-0.359375,0
-0.375,-0.373296,0
0.265625,-0.371512,0
0.28125,-0.361428,0
0.284339,-0.359375,0
-0.40625,-0.346442,0
-0.408986,-0.34375,0
0.296875,-0.350923,0
0.307198,-0.34375,0
-0.421875,-0.330158,0
-0.423722,-0.328125,0
0.3125,-0.340024,0
0.328125,-0.328728,0
0.328921,-0.328125,0
-0.4375,-0.312532,0
-0.437528,-0.3125,0
0.34375,-0.31639,0
0.348304,-0.3125,0
-0.450792,-0.296875,0
0.359375,-0.302448,0
0.365151,-0.296875,0
-0.453125,-0.293898,0
-0.462388,-0.28125,0
0.375,-0.287197,0
0.380953,-0.28125,0
-0.46875,-0.271517,0
-0.472458,-0.265625,0
0.390625,-0.271143,0
0.395734,-0.265625,0
-0.481625,-0.25,0
0.40625,-0.254042,0
0.409836,-0.25,0
-0.484375,-0.244926,0
-0.489929,-0.234375,0
0.421875,-0.235901,0
0.423131,-0.234375,0
-0.497357,-0.21875,0
0.435244,-0.21875,0
-0.5,-0.212618,0
-0.503989,-0.203125,0
0.4375,-0.215654,0
0.446299,-0.203125,0
-0.50962,-0.1875,0
0.453125,-0.192639,0
0.45638,-0.1875,0
-0.514529,-0.171875,0
0.465804,-0.171875,0
-0.515625,-0.168035,0
-0.518952,-0.15625,0
0.46875,-0.166734,0
0.47464,-0.15625,0
-0.522745,-0.140625,0
0.482842,-0.140625,0
-0.525698,-0.125,0
0.484375,-0.137493,0
0.490381,-0.125,0
-0.527984,-0.109375,0
0.497297,-0.109375,0
-0.52972,-0.09375,0
0.5,-0.1025,0
0.503364,-0.09375,0
-0.53086,-0.078125,0
0.508787,-0.078125,0
-0.53125,-0.0676598,0
-0.531442,-0.0625,0
0.513661,-0.0625,0
-0.531402,-0.046875,0
0.515625,-0.0551853,0
0.517819,-0.046875,0
-0.53125,-0.0433221,0
-0.530732,-0.03125,0
0.52125,-0.03125,0
-0.529376,-0.015625,0
0.524402,-0.015625,0
-0.527269,0,0
0.527269,0,0
-0.524402,0.015625,0
0.529376,0.015625,0
-0.52125,0.03125,0
0.530732,0.03125,0
-0.517819,0.046875,0
0.53125,0.043322,0
0.531402,0.046875,0
-0.515625,0.0551853,0
-0.513661,0.0625,0
0.531442,0.0625,0
-0.508787,0.078125,0
0.53086,0.078125,0
0.53125,0.0676599,0
-0.503364,0.09375,0
0.52972,0.09375,0
-0.5,0.1025,0
-0.497297,0.109375,0
0.527984,0.109375,0
-0.490381,0.125,0
0.525698,0.125,0
-0.484375,0.137493,0
-0.482842,0.140625,0
0.522745,0.140625,0
-0.47464,0.15625,0
0.518952,0.15625,0
-0.46875,0.166734,0
-0.465804,0.171875,0
0.514529,0.171875,0
0.515625,0.168035,0
-0.45638,0.1875,0
0.50962,0.1875,0
-0.453125,0.192639,0
-0.446299,0.203125,0
0.503989,0.203125,0
-0.4375,0.215654,0
-0.435244,0.21875,0
0.497357,0.21875,0
0.5,0.212618,0
-0.423131,0.234375,0
0.489929,0.234375,0
-0.421875,0.235901,0
-0.409836,0.25,0
0.481625,0.25,0
0.484375,0.244926,0
-0.40625,0.254042,0
-0.395734,0.265625,0
0.472458,0.265625,0
-0.390625,0.271143,0
-0.380953,0.28125,0
0.462388,0.28125,0
0.46875,0.271517,0
-0.375,0.287197,0
-0.365151,0.296875,0
0.450792,0.296875,0
0.453125,0.293898,0
-0.359375,0.302448,0
-0.348304,0.3125,0
0.437528,0.3125,0
-0.34375,0.31639,0
-0.328921,0.328125,0
0.423722,0.328125,0
0.4375,0.312532,0
-0.328125,0.328728,0
-0.3125,0.340024,0
-0.307198,0.34375,0
0.408986,0.34375,0
0.421875,0.330158,0
-0.296875,0.350923,0
-0.284339,0.359375,0
0.39166,0.359375,0
0.40625,0.346442,0
-0.28125,0.361428,0
-0.265625,0.371512,0
-0.259975,0.375,0
0.372922,0.375,0
0.375,0.373296,0
0.390625,0.360242,0
-0.25,0.381036,0
-0.234375,0.390053,0
-0.233336,0.390625,0
0.352367,0.390625,0
0.359375,0.385633,0
-0.21875,0.398514,0
-0.203519,0.40625,0
0.328155,0.40625,0
0.34375,0.39651,0
-0.203125,0.406447,0
-0.1875,0.413743,0
-0.171875,0.420462,0
-0.168343,0.421875,0
0.299078,0.421875,0
0.3125,0.415036,0
0.328125,0.406268,0
-0.15625,0.426655,0
-0.140625,0.432458,0
-0.125914,0.4375,0
0.264119,0.4375,0
0.265625,0.436922,0
0.28125,0.430275,0
0.296875,0.422974,0
-0.125,0.437809,0
-0.109375,0.442715,0
-0.09375,0.447333,0
-0.078125,0.451611,0
-0.0719981,0.453125,0
0.216659,0.453125,0
0.21875,0.452555,0
0.234375,0.447965,0
0.25,0.442812,0
-0.0625,0.455447,0
-0.046875,0.458658,0
-0.03125,0.461288,0
-0.015625,0.463813,0
0,0.466156,0
0.015625,0.468095,0
0.0222235,0.46875,0
0.129069,0.46875,0
0.140625,0.467551,0
0.15625,0.465586,0
0.171875,0.463218,0
0.1875,0.460408,0
0.203125,0.456785,0
0.03125,0.469643,0
0.046875,0.47075,0
0.0625,0.471362,0
0.078125,0.471505,0
0.09375,0.47115,0
0.109375,0.470368,0
0.125,0.469172,0


==> ShearCa0001/fine/shearCa0001_SI2.csv <==
x,y,z
-0.125,-0.469936,0
-0.138419,-0.46875,0
-0.109375,-0.470901,0
-0.09375,-0.471425,0
-0.078125,-0.471475,0
-0.0625,-0.471018,0
-0.046875,-0.470047,0
-0.0325425,-0.46875,0
-0.21875,-0.455238,0
-0.226602,-0.453125,0
-0.203125,-0.458972,0
-0.1875,-0.461928,0
-0.171875,-0.464506,0
-0.15625,-0.466738,0
-0.140625,-0.468554,0
-0.03125,-0.468633,0
-0.015625,-0.466811,0
0,-0.464642,0
0.015625,-0.462093,0
0.03125,-0.459486,0
0.046875,-0.456588,0
0.061179,-0.453125,0
-0.265625,-0.440816,0
-0.274123,-0.4375,0
-0.25,-0.446391,0
-0.234375,-0.451017,0
0.0625,-0.452801,0
0.078125,-0.448514,0
0.09375,-0.444324,0
0.109375,-0.439938,0
0.116797,-0.4375,0
-0.296875,-0.428093,0
-0.310005,-0.421875,0
-0.28125,-0.434685,0
0.125,-0.434768,0
0.140625,-0.429246,0
0.15625,-0.423502,0
0.160188,-0.421875,0
-0.328125,-0.412348,0
-0.338589,-0.40625,0
-0.3125,-0.420661,0
0.171875,-0.416955,0
0.1875,-0.409932,0
0.195479,-0.40625,0
-0.359375,-0.393058,0
-0.362912,-0.390625,0
-0.34375,-0.403149,0
0.203125,-0.402683,0
0.21875,-0.394993,0
0.227166,-0.390625,0
-0.375,-0.381974,0
-0.383957,-0.375,0
0.234375,-0.386823,0
0.25,-0.378128,0
0.255342,-0.375,0
-0.390625,-0.369565,0
-0.402409,-0.359375,0
0.265625,-0.368858,0
0.280601,-0.359375,0
-0.40625,-0.355873,0
-0.418594,-0.34375,0
0.28125,-0.358954,0
0.296875,-0.348305,0
0.303209,-0.34375,0
-0.421875,-0.340338,0
-0.433281,-0.328125,0
0.3125,-0.336879,0
0.323709,-0.328125,0
-0.4375,-0.323518,0
-0.447287,-0.3125,0
0.328125,-0.324543,0
0.342269,-0.3125,0
-0.453125,-0.305405,0
-0.459717,-0.296875,0
0.34375,-0.311214,0
0.359375,-0.297378,0
0.359928,-0.296875,0
-0.46875,-0.284108,0
-0.470697,-0.28125,0
0.375,-0.282601,0
0.376362,-0.28125,0
-0.480562,-0.265625,0
0.390625,-0.26657,0
0.391516,-0.265625,0
-0.484375,-0.259004,0
-0.489387,-0.25,0
0.405646,-0.25,0
-0.497194,-0.234375,0
0.40625,-0.249297,0
0.41857,-0.234375,0
-0.5,-0.228104,0
-0.50408,-0.21875,0
0.421875,-0.230159,0
0.430558,-0.21875,0
-0.510016,-0.203125,0
0.4375,-0.209156,0
0.441741,-0.203125,0
-0.515103,-0.1875,0
0.452069,-0.1875,0
-0.515625,-0.185734,0
-0.519685,-0.171875,0
0.453125,-0.185808,0
0.461631,-0.171875,0
-0.523829,-0.15625,0
0.46875,-0.159635,0
0.470688,-0.15625,0
-0.527199,-0.140625,0
0.47921,-0.140625,0
-0.529762,-0.125,0
0.484375,-0.130416,0
0.487057,-0.125,0
-0.53125,-0.113429,0
-0.531769,-0.109375,0
0.494234,-0.109375,0
-0.53316,-0.09375,0
0.5,-0.095709,0
0.500812,-0.09375,0
-0.533913,-0.078125,0
0.506752,-0.078125,0
-0.534013,-0.0625,0
0.512171,-0.0625,0
-0.533499,-0.046875,0
0.515625,-0.0511973,0
0.516925,-0.046875,0
-0.532383,-0.03125,0
0.520905,-0.03125,0
-0.53125,-0.0213514,0
-0.53059,-0.015625,0
0.524564,-0.015625,0
-0.527965,0,0
0.527966,0,0
-0.524562,0.015625,0
0.530591,0.015625,0
-0.520903,0.03125,0
0.53125,0.021341,0
0.532385,0.03125,0
-0.516923,0.046875,0
0.5335,0.046875,0
-0.515625,0.0511919,0
-0.512169,0.0625,0
0.534014,0.0625,0
-0.50675,0.078125,0
0.533914,0.078125,0
-0.500811,0.09375,0
0.53316,0.09375,0
-0.5,0.0957044,0
-0.494232,0.109375,0
0.531769,0.109375,0
-0.487055,0.125,0
0.529763,0.125,0
0.53125,0.113434,0
-0.484375,0.130412,0
-0.479208,0.140625,0
0.5272,0.140625,0
-0.470686,0.15625,0
0.52383,0.15625,0
-0.46875,0.159632,0
-0.461629,0.171875,0
0.519685,0.171875,0
-0.453125,0.185805,0
-0.452067,0.1875,0
0.515104,0.1875,0
0.515625,0.185736,0
-0.441739,0.203125,0
0.510017,0.203125,0
-0.4375,0.209153,0
-0.430556,0.21875,0
0.50408,0.21875,0
-0.421875,0.230156,0
-0.418568,0.234375,0
0.497194,0.234375,0
0.5,0.228105,0
-0.40625,0.249295,0
-0.405645,0.25,0
0.489387,0.25,0
-0.391513,0.265625,0
0.480562,0.265625,0
0.484375,0.259004,0
-0.390625,0.266567,0
-0.376359,0.28125,0
0.470696,0.28125,0
-0.375,0.282598,0
-0.359925,0.296875,0
0.459717,0.296875,0
0.46875,0.284108,0
-0.359375,0.297376,0
-0.34375,0.311211,0
-0.342266,0.3125,0
0.447287,0.3125,0
0.453125,0.305405,0
-0.328125,0.32454,0
-0.323705,0.328125,0
0.43328,0.328125,0
0.4375,0.323517,0
-0.3125,0.336877,0
-0.303206,0.34375,0
0.418594,0.34375,0
0.421875,0.340337,0
-0.296875,0.348303,0
-0.28125,0.358952,0
-0.280597,0.359375,0
0.402408,0.359375,0
0.40625,0.355872,0
-0.265625,0.368856,0
-0.255339,0.375,0
0.383956,0.375,0
0.390625,0.369564,0
-0.25,0.378126,0
-0.234375,0.386821,0
-0.227162,0.390625,0
0.362911,0.390625,0
0.375,0.381973,0
-0.21875,0.394991,0
-0.203125,0.402681,0
-0.195475,0.40625,0
0.338587,0.40625,0
0.34375,0.403148,0
0.359375,0.393058,0
-0.1875,0.40993,0
-0.171875,0.416954,0
-0.160184,0.421875,0
0.310004,0.421875,0
0.3125,0.42066,0
0.328125,0.412347,0
-0.15625,0.423501,0
-0.140625,0.429244,0
-0.125,0.434766,0
-0.116792,0.4375,0
0.27412,0.4375,0
0.28125,0.434684,0
0.296875,0.428092,0
-0.109375,0.439936,0
-0.09375,0.444322,0
-0.078125,0.448512,0
-0.0625,0.452799,0
-0.0611723,0.453125,0
0.226598,0.453125,0
0.234375,0.451016,0
0.25,0.44639,0
0.265625,0.440815,0
-0.046875,0.456586,0
-0.03125,0.459485,0
-0.015625,0.462092,0
0,0.464641,0
0.015625,0.466809,0
0.03125,0.468631,0
0.032559,0.46875,0
0.138404,0.46875,0
0.140625,0.468553,0
0.15625,0.466736,0
0.171875,0.464505,0
0.1875,0.461927,0
0.203125,0.45897,0
0.21875,0.455236,0
0.046875,0.470046,0
0.0625,0.471017,0
0.078125,0.471473,0
0.09375,0.471423,0
0.109375,0.4709,0
0.125,0.469934,0


==> ShearCa0001/fine/shearCa0001_SI3.csv <==
x,y,z
-0.1875,-0.454026,0
-0.192521,-0.453125,0
-0.171875,-0.456602,0
-0.15625,-0.458998,0
-0.140625,-0.46067,0
-0.125,-0.461542,0
-0.109375,-0.46225,0
-0.09375,-0.462761,0
-0.078125,-0.462863,0
-0.0625,-0.462729,0
-0.046875,-0.46231,0
-0.03125,-0.461679,0
-0.015625,-0.460752,0
0,-0.459288,0
0.015625,-0.45728,0
0.03125,-0.454837,0
0.0408507,-0.453125,0
-0.25,-0.440733,0
-0.26034,-0.4375,0
-0.234375,-0.444967,0
-0.21875,-0.448172,0
-0.203125,-0.451217,0
0.046875,-0.452046,0
0.0625,-0.448983,0
0.078125,-0.445715,0
0.09375,-0.44197,0
0.109375,-0.437617,0
0.109767,-0.4375,0
-0.296875,-0.425173,0
-0.304521,-0.421875,0
-0.28125,-0.431034,0
-0.265625,-0.435841,0
0.125,-0.432909,0
0.140625,-0.427906,0
0.15625,-0.422442,0
0.157743,-0.421875,0
-0.328125,-0.411324,0
-0.338103,-0.40625,0
-0.3125,-0.418398,0
0.171875,-0.416439,0
0.1875,-0.410037,0
0.196172,-0.40625,0
-0.359375,-0.39414,0
-0.365091,-0.390625,0
-0.34375,-0.403262,0
0.203125,-0.403169,0
0.21875,-0.395786,0
0.229038,-0.390625,0
-0.375,-0.384336,0
-0.388177,-0.375,0
0.234375,-0.387903,0
0.25,-0.379441,0
0.257722,-0.375,0
-0.40625,-0.360714,0
-0.407868,-0.359375,0
-0.390625,-0.373167,0
0.265625,-0.370366,0
0.28125,-0.360725,0
0.283334,-0.359375,0
-0.421875,-0.347297,0
-0.425715,-0.34375,0
0.296875,-0.350384,0
0.306345,-0.34375,0
-0.4375,-0.332239,0
-0.441483,-0.328125,0
0.3125,-0.339332,0
0.327329,-0.328125,0
-0.453125,-0.315309,0
-0.455544,-0.3125,0
0.328125,-0.3275,0
0.34375,-0.314517,0
0.346072,-0.3125,0
-0.468132,-0.296875,0
0.359375,-0.300641,0
0.363445,-0.296875,0
-0.46875,-0.296053,0
-0.479384,-0.28125,0
0.375,-0.285744,0
0.379456,-0.28125,0
-0.484375,-0.273652,0
-0.489445,-0.265625,0
0.390625,-0.26956,0
0.394292,-0.265625,0
-0.498394,-0.25,0
0.40625,-0.252418,0
0.40838,-0.25,0
-0.5,-0.246912,0
-0.506335,-0.234375,0
0.421678,-0.234375,0
-0.513345,-0.21875,0
0.421875,-0.234132,0
0.433869,-0.21875,0
-0.515625,-0.212935,0
-0.519388,-0.203125,0
0.4375,-0.21379,0
0.445162,-0.203125,0
-0.524803,-0.1875,0
0.453125,-0.191839,0
0.456101,-0.1875,0
-0.529529,-0.171875,0
0.465937,-0.171875,0
-0.53125,-0.164834,0
-0.533315,-0.15625,0
0.46875,-0.167184,0
0.475227,-0.15625,0
-0.536375,-0.140625,0
0.484032,-0.140625,0
-0.538939,-0.125,0
0.484375,-0.139978,0
0.492149,-0.125,0
-0.540871,-0.109375,0
0.499733,-0.109375,0
-0.542085,-0.09375,0
0.5,-0.108781,0
0.506627,-0.09375,0
-0.542522,-0.078125,0
0.512997,-0.078125,0
-0.542237,-0.0625,0
0.515625,-0.0706599,0
0.518446,-0.0625,0
-0.54119,-0.046875,0
0.523426,-0.046875,0
-0.539291,-0.03125,0
0.528197,-0.03125,0
-0.537328,-0.015625,0
0.53125,-0.0183289,0
0.531876,-0.015625,0
-0.535255,0,0
0.534466,0,0
-0.532451,0.015625,0
0.536347,0.015625,0
-0.53125,0.0205977,0
-0.528622,0.03125,0
0.538001,0.03125,0
-0.52362,0.046875,0
0.53967,0.046875,0
-0.518392,0.0625,0
0.540636,0.0625,0
-0.515625,0.0701939,0
-0.512725,0.078125,0
0.540727,0.078125,0
-0.506201,0.09375,0
0.540168,0.09375,0
-0.5,0.107651,0
-0.499218,0.109375,0
0.538789,0.109375,0
-0.491564,0.125,0
0.53678,0.125,0
-0.484375,0.13877,0
-0.483389,0.140625,0
0.534307,0.140625,0
-0.474577,0.15625,0
0.531219,0.15625,0
0.53125,0.156094,0
-0.46875,0.166144,0
-0.46533,0.171875,0
0.527287,0.171875,0
-0.455463,0.1875,0
0.522444,0.1875,0
-0.453125,0.190882,0
-0.444412,0.203125,0
0.516925,0.203125,0
-0.4375,0.212693,0
-0.433043,0.21875,0
0.510739,0.21875,0
0.515625,0.206465,0
-0.421875,0.232901,0
-0.420659,0.234375,0
0.503583,0.234375,0
-0.407164,0.25,0
0.495399,0.25,0
0.5,0.241335,0
-0.40625,0.251031,0
-0.393006,0.265625,0
0.486209,0.265625,0
-0.390625,0.268172,0
-0.378018,0.28125,0
0.475814,0.28125,0
0.484375,0.268475,0
-0.375,0.284254,0
-0.361751,0.296875,0
0.464215,0.296875,0
0.46875,0.290923,0
-0.359375,0.299059,0
-0.344182,0.3125,0
0.451366,0.3125,0
0.453125,0.310447,0
-0.34375,0.312871,0
-0.328125,0.325732,0
-0.32505,0.328125,0
0.437014,0.328125,0
0.4375,0.327624,0
-0.3125,0.337542,0
-0.303731,0.34375,0
0.420838,0.34375,0
0.421875,0.342809,0
-0.296875,0.348478,0
-0.28125,0.358716,0
-0.280198,0.359375,0
0.402493,0.359375,0
0.40625,0.356323,0
-0.265625,0.368331,0
-0.254177,0.375,0
0.381971,0.375,0
0.390625,0.368675,0
-0.25,0.377386,0
-0.234375,0.385833,0
-0.224955,0.390625,0
0.35829,0.390625,0
0.359375,0.389972,0
0.375,0.379883,0
-0.21875,0.393729,0
-0.203125,0.401091,0
-0.191474,0.40625,0
0.330242,0.40625,0
0.34375,0.39909,0
-0.1875,0.407985,0
-0.171875,0.414356,0
-0.15625,0.420272,0
-0.151725,0.421875,0
0.29607,0.421875,0
0.296875,0.421568,0
0.3125,0.414801,0
0.328125,0.407344,0
-0.140625,0.42576,0
-0.125,0.430704,0
-0.109375,0.435221,0
-0.10097,0.4375,0
0.247968,0.4375,0
0.25,0.436899,0
0.265625,0.432215,0
0.28125,0.427391,0
-0.09375,0.439443,0
-0.078125,0.443139,0
-0.0625,0.446358,0
-0.046875,0.449361,0
-0.03125,0.452135,0
-0.0249138,0.453125,0
0.172963,0.453125,0
0.1875,0.450821,0
0.203125,0.448155,0
0.21875,0.445251,0
0.234375,0.441492,0
-0.015625,0.45457,0
0,0.456588,0
0.015625,0.458185,0
0.03125,0.459244,0
0.046875,0.459824,0
0.0625,0.460115,0
0.078125,0.460137,0
0.09375,0.459864,0
0.109375,0.459257,0
0.125,0.458341,0
0.140625,0.457048,0
0.15625,0.45534,0
0.171875,0.453297,0


==> ShearCa0001/fine/shearCa0001_final.csv <==
x,y,z
-0.140625,-0.470396,0
-0.150687,-0.46875,0
-0.125,-0.472506,0
-0.109375,-0.474057,0
-0.09375,-0.475171,0
-0.078125,-0.475791,0
-0.0625,-0.476052,0
-0.046875,-0.476001,0
-0.03125,-0.475646,0
-0.015625,-0.474964,0
0,-0.47381,0
0.015625,-0.472119,0
0.03125,-0.469861,0
0.0375964,-0.46875,0
-0.203125,-0.456955,0
-0.215387,-0.453125,0
-0.1875,-0.46121,0
-0.171875,-0.464783,0
-0.15625,-0.467835,0
0.046875,-0.467118,0
0.0625,-0.463982,0
0.078125,-0.460511,0
0.09375,-0.456865,0
0.108536,-0.453125,0
-0.25,-0.440604,0
-0.257307,-0.4375,0
-0.234375,-0.446699,0
-0.21875,-0.452062,0
0.109375,-0.452911,0
0.125,-0.448348,0
0.140625,-0.443301,0
0.15625,-0.437816,0
0.157085,-0.4375,0
-0.28125,-0.426686,0
-0.29084,-0.421875,0
-0.265625,-0.433915,0
0.171875,-0.431813,0
0.1875,-0.425209,0
0.194794,-0.421875,0
-0.3125,-0.410183,0
-0.319225,-0.40625,0
-0.296875,-0.41878,0
0.203125,-0.418,0
0.21875,-0.410171,0
0.226174,-0.40625,0
-0.34375,-0.390914,0
-0.344176,-0.390625,0
-0.328125,-0.400922,0
0.234375,-0.401856,0
0.25,-0.393089,0
0.254178,-0.390625,0
-0.359375,-0.379959,0
-0.365963,-0.375,0
0.265625,-0.383741,0
0.279363,-0.375,0
-0.375,-0.367915,0
-0.385217,-0.359375,0
0.28125,-0.373769,0
0.296875,-0.363001,0
0.301857,-0.359375,0
-0.390625,-0.354667,0
-0.402507,-0.34375,0
0.3125,-0.351399,0
0.322211,-0.34375,0
-0.40625,-0.340129,0
-0.417969,-0.328125,0
0.328125,-0.338953,0
0.34089,-0.328125,0
-0.421875,-0.323897,0
-0.431941,-0.3125,0
0.34375,-0.325619,0
0.358116,-0.3125,0
-0.4375,-0.305801,0
-0.444563,-0.296875,0
0.359375,-0.311311,0
0.3741,-0.296875,0
-0.453125,-0.285147,0
-0.455851,-0.28125,0
0.375,-0.29596,0
0.388954,-0.28125,0
-0.465945,-0.265625,0
0.390625,-0.279411,0
0.4027,-0.265625,0
-0.46875,-0.260881,0
-0.474974,-0.25,0
0.40625,-0.261369,0
0.415419,-0.25,0
-0.483092,-0.234375,0
0.421875,-0.241561,0
0.4272,-0.234375,0
-0.484375,-0.231652,0
-0.490302,-0.21875,0
0.4375,-0.21964,0
0.438105,-0.21875,0
-0.496728,-0.203125,0
0.448236,-0.203125,0
-0.5,-0.194336,0
-0.502506,-0.1875,0
0.453125,-0.195164,0
0.457728,-0.1875,0
-0.50767,-0.171875,0
0.466523,-0.171875,0
-0.512119,-0.15625,0
0.46875,-0.167629,0
0.474578,-0.15625,0
-0.515625,-0.141445,0
-0.515817,-0.140625,0
0.481917,-0.140625,0
-0.518885,-0.125,0
0.484375,-0.134979,0
0.488655,-0.125,0
-0.521453,-0.109375,0
0.494855,-0.109375,0
-0.523457,-0.09375,0
0.5,-0.0951846,0
0.500514,-0.09375,0
-0.52482,-0.078125,0
0.505718,-0.078125,0
-0.525542,-0.0625,0
0.5105,-0.0625,0
-0.525638,-0.046875,0
0.514676,-0.046875,0
-0.525039,-0.03125,0
0.515625,-0.042458,0
0.518001,-0.03125,0
-0.523794,-0.015625,0
0.520518,-0.015625,0
-0.52233,0,0
0.52233,0,0
-0.520518,0.015625,0
0.523794,0.015625,0
-0.518001,0.03125,0
0.525039,0.03125,0
-0.515625,0.042458,0
-0.514676,0.046875,0
0.525638,0.046875,0
-0.5105,0.0625,0
0.525542,0.0625,0
-0.505718,0.078125,0
0.52482,0.078125,0
-0.500514,0.09375,0
0.523457,0.09375,0
-0.5,0.0951846,0
-0.494855,0.109375,0
0.521453,0.109375,0
-0.488655,0.125,0
0.518885,0.125,0
-0.484375,0.134979,0
-0.481917,0.140625,0
0.515817,0.140625,0
-0.474578,0.15625,0
0.512119,0.15625,0
0.515625,0.141445,0
-0.46875,0.167629,0
-0.466523,0.171875,0
0.50767,0.171875,0
-0.457728,0.1875,0
0.502506,0.1875,0
-0.453125,0.195164,0
-0.448236,0.203125,0
0.496728,0.203125,0
0.5,0.194336,0
-0.438105,0.21875,0
0.490302,0.21875,0
-0.4375,0.21964,0
-0.4272,0.234375,0
0.483092,0.234375,0
0.484375,0.231652,0
-0.421875,0.241561,0
-0.415419,0.25,0
0.474974,0.25,0
-0.40625,0.261369,0
-0.4027,0.265625,0
0.465945,0.265625,0
0.46875,0.260881,0
-0.390625,0.279411,0
-0.388954,0.28125,0
0.455851,0.28125,0
-0.375,0.29596,0
-0.3741,0.296875,0
0.444563,0.296875,0
0.453125,0.285147,0
-0.359375,0.311311,0
-0.358116,0.3125,0
0.431941,0.3125,0
0.4375,0.305801,0
-0.34375,0.325619,0
-0.34089,0.328125,0
0.417969,0.328125,0
0.421875,0.323897,0
-0.328125,0.338953,0
-0.322211,0.34375,0
0.402507,0.34375,0
0.40625,0.340129,0
-0.3125,0.351399,0
-0.301857,0.359375,0
0.385217,0.359375,0
0.390625,0.354667,0
-0.296875,0.363001,0
-0.28125,0.373769,0
-0.279363,0.375,0
0.365963,0.375,0
0.375,0.367915,0
-0.265625,0.383741,0
-0.254178,0.390625,0
0.344176,0.390625,0
0.359375,0.379959,0
-0.25,0.393089,0
-0.234375,0.401856,0
-0.226174,0.40625,0
0.319225,0.40625,0
0.328125,0.400922,0
0.34375,0.390914,0
-0.21875,0.410171,0
-0.203125,0.418,0
-0.194794,0.421875,0
0.29084,0.421875,0
0.296875,0.41878,0
0.3125,0.410183,0
-0.1875,0.425209,0
-0.171875,0.431813,0
-0.157085,0.4375,0
0.257307,0.4375,0
0.265625,0.433915,0
0.28125,0.426686,0
-0.15625,0.437816,0
-0.140625,0.443301,0
-0.125,0.448348,0
-0.109375,0.452911,0
-0.108536,0.453125,0
0.215387,0.453125,0
0.21875,0.452062,0
0.234375,0.446699,0
0.25,0.440604,0
-0.09375,0.456865,0
-0.078125,0.460511,0
-0.0625,0.463982,0
-0.046875,0.467118,0
-0.0375964,0.46875,0
0.150687,0.46875,0
0.15625,0.467835,0
0.171875,0.464783,0
0.1875,0.46121,0
0.203125,0.456955,0
-0.03125,0.469861,0
-0.015625,0.472119,0
0,0.47381,0
0.015625,0.474964,0
0.03125,0.475646,0
0.046875,0.476001,0
0.0625,0.476052,0
0.078125,0.475791,0
0.09375,0.475171,0
0.109375,0.474057,0
0.125,0.472506,0
0.140625,0.470396,0


==> ShearCa0008/coarse/shearCa0008_SI1.csv <==
x,y,z
-0.3125,-0.452048,0
-0.36171,-0.4375,0
-0.25,-0.46273,0
-0.1875,-0.466935,0
-0.125,-0.464252,0
-0.0625,-0.454141,0
0,-0.437745,0
0.000743356,-0.4375,0
-0.4375,-0.400927,0
-0.470281,-0.375,0
-0.375,-0.433321,0
0.0625,-0.416744,0
0.125,-0.39199,0
0.160842,-0.375,0
-0.5,-0.344695,0
-0.524835,-0.3125,0
0.1875,-0.36173,0
0.25,-0.324485,0
0.267333,-0.3125,0
-0.555171,-0.25,0
0.3125,-0.278464,0
0.344778,-0.25,0
-0.5625,-0.20884,0
-0.566061,-0.1875,0
0.375,-0.220032,0
0.404382,-0.1875,0
-0.5625,-0.13735,0
-0.561603,-0.125,0
0.4375,-0.145803,0
0.452657,-0.125,0
-0.54434,-0.0625,0
0.49072,-0.0625,0
-0.520008,0,0
0.5,-0.0434186,0
0.520008,0,0
-0.5,0.0434186,0
-0.49072,0.0625,0
0.54434,0.0625,0
-0.452657,0.125,0
0.561603,0.125,0
-0.4375,0.145803,0
-0.404382,0.1875,0
0.5625,0.13735,0
0.566061,0.1875,0
-0.375,0.220032,0
-0.344778,0.25,0
0.555171,0.25,0
0.5625,0.20884,0
-0.3125,0.278464,0
-0.267333,0.3125,0
0.524835,0.3125,0
-0.25,0.324485,0
-0.1875,0.36173,0
-0.160842,0.375,0
0.470281,0.375,0
0.5,0.344695,0
-0.125,0.39199,0
-0.0625,0.416744,0
-0.000743356,0.4375,0
0.36171,0.4375,0
0.375,0.433321,0
0.4375,0.400927,0
0,0.437745,0
0.0625,0.454141,0
0.125,0.464252,0
0.1875,0.466935,0
0.25,0.46273,0
0.3125,0.452048,0


==> ShearCa0008/coarse/shearCa0008_SI2.csv <==
x,y,z
-0.375,-0.448636,0
-0.409572,-0.4375,0
-0.3125,-0.459454,0
-0.25,-0.464792,0
-0.1875,-0.465119,0
-0.125,-0.458431,0
-0.0625,-0.444478,0
-0.0383579,-0.4375,0
-0.5,-0.388842,0
-0.515116,-0.375,0
-0.4375,-0.427688,0
0,-0.426255,0
0.0625,-0.405495,0
0.125,-0.380396,0
0.136161,-0.375,0
-0.560742,-0.3125,0
0.1875,-0.348974,0
0.248129,-0.3125,0
-0.5625,-0.306647,0
-0.577364,-0.25,0
0.25,-0.311295,0
0.3125,-0.264348,0
0.329126,-0.25,0
-0.575816,-0.1875,0
0.375,-0.205974,0
0.391917,-0.1875,0
-0.5625,-0.128482,0
-0.561683,-0.125,0
0.4375,-0.128715,0
0.440134,-0.125,0
-0.539066,-0.0625,0
0.479404,-0.0625,0
-0.512207,0,0
0.5,-0.0240246,0
0.512207,0,0
-0.5,0.0240246,0
-0.479404,0.0625,0
0.539066,0.0625,0
-0.440134,0.125,0
0.561683,0.125,0
-0.4375,0.128715,0
-0.391917,0.1875,0
0.5625,0.128482,0
0.575816,0.1875,0
-0.375,0.205974,0
-0.329126,0.25,0
0.577364,0.25,0
-0.3125,0.264348,0
-0.25,0.311295,0
-0.248129,0.3125,0
0.560742,0.3125,0
0.5625,0.306647,0
-0.1875,0.348974,0
-0.136161,0.375,0
0.515116,0.375,0
-0.125,0.380396,0
-0.0625,0.405495,0
0,0.426255,0
0.0383579,0.4375,0
0.409572,0.4375,0
0.4375,0.427688,0
0.5,0.388842,0
0.0625,0.444478,0
0.125,0.458431,0
0.1875,0.465119,0
0.25,0.464792,0
0.3125,0.459454,0
0.375,0.448636,0


==> ShearCa0008/coarse/shearCa0008_SI3.csv <==
x,y,z
-0.4375,-0.451854,0
-0.483842,-0.4375,0
-0.375,-0.459608,0
-0.3125,-0.463728,0
-0.25,-0.465272,0
-0.1875,-0.461945,0
-0.125,-0.451353,0
-0.0735991,-0.4375,0
-0.5625,-0.383107,0
-0.569343,-0.375,0
-0.5,-0.431751,0
-0.0625,-0.434447,0
0,-0.414338,0
0.0625,-0.391696,0
0.10158,-0.375,0
-0.597036,-0.3125,0
0.125,-0.364603,0
0.1875,-0.331778,0
0.219218,-0.3125,0
-0.594545,-0.25,0
0.25,-0.292591,0
0.306601,-0.25,0
-0.580019,-0.1875,0
0.3125,-0.245179,0
0.374542,-0.1875,0
-0.5625,-0.127799,0
-0.561642,-0.125,0
0.375,-0.187011,0
0.426019,-0.125,0
-0.533984,-0.0625,0
0.4375,-0.108642,0
0.467827,-0.0625,0
-0.503415,0,0
0.5,-0.00625175,0
0.503415,0,0
-0.5,0.00625175,0
-0.467827,0.0625,0
0.533984,0.0625,0
-0.4375,0.108642,0
-0.426019,0.125,0
0.561642,0.125,0
-0.375,0.187011,0
-0.374542,0.1875,0
0.5625,0.127799,0
0.580019,0.1875,0
-0.3125,0.245179,0
-0.306601,0.25,0
0.594545,0.25,0
-0.25,0.292591,0
-0.219218,0.3125,0
0.597036,0.3125,0
-0.1875,0.331778,0
-0.125,0.364603,0
-0.10158,0.375,0
0.569343,0.375,0
-0.0625,0.391696,0
0,0.414338,0
0.0625,0.434447,0
0.0735991,0.4375,0
0.483842,0.4375,0
0.5,0.431751,0
0.5625,0.383107,0
0.125,0.451353,0
0.1875,0.461945,0
0.25,0.465272,0
0.3125,0.463728,0
0.375,0.459608,0
0.4375,0.451854,0


==> ShearCa0008/coarse/shearCa0008_final.csv <==
x,y,z
-0.3125,-0.45572,0
-0.361951,-0.4375,0
-0.25,-0.468519,0
-0.1875,-0.470473,0
-0.125,-0.46479,0
-0.0625,-0.456649,0
0,-0.443273,0
0.0168873,-0.4375,0
-0.4375,-0.392409,0
-0.457245,-0.375,0
-0.375,-0.432227,0
0.0625,-0.421264,0
0.125,-0.394492,0
0.164467,-0.375,0
-0.5,-0.327219,0
-0.510767,-0.3125,0
0.1875,-0.363043,0
0.25,-0.323724,0
0.265507,-0.3125,0
-0.541069,-0.25,0
0.3125,-0.275889,0
0.34185,-0.25,0
-0.554959,-0.1875,0
0.375,-0.217252,0
0.401609,-0.1875,0
-0.552899,-0.125,0
0.4375,-0.141514,0
0.449469,-0.125,0
-0.537657,-0.0625,0
0.488429,-0.0625,0
-0.516705,0,0
0.5,-0.0380162,0
0.516705,0,0
-0.5,0.0380162,0
-0.488429,0.0625,0
0.537657,0.0625,0
-0.449469,0.125,0
0.552899,0.125,0
-0.4375,0.141514,0
-0.401609,0.1875,0
0.554959,0.1875,0
-0.375,0.217252,0
-0.34185,0.25,0
0.541069,0.25,0
-0.3125,0.275889,0
-0.265507,0.3125,0
0.510767,0.3125,0
-0.25,0.323724,0
-0.1875,0.363043,0
-0.164467,0.375,0
0.457245,0.375,0
0.5,0.327219,0
-0.125,0.394492,0
-0.0625,0.421264,0
-0.0168873,0.4375,0
0.361951,0.4375,0
0.375,0.432227,0
0.4375,0.392409,0
0,0.443273,0
0.0625,0.456649,0
0.125,0.46479,0
0.1875,0.470473,0
0.25,0.468519,0
0.3125,0.45572,0


==> ShearCa0008/fine/shearCa0008_SI1.csv <==
x,y,z
-0.265625,-0.485106,0
-0.275667,-0.484375,0
-0.25,-0.485743,0
-0.234375,-0.485914,0
-0.21875,-0.485617,0
-0.203125,-0.48487,0
-0.196823,-0.484375,0
-0.359375,-0.470978,0
-0.366249,-0.46875,0
-0.34375,-0.475038,0
-0.328125,-0.477919,0
-0.3125,-0.480395,0
-0.296875,-0.482402,0
-0.28125,-0.483969,0
-0.1875,-0.483634,0
-0.171875,-0.482003,0
-0.15625,-0.480054,0
-0.140625,-0.477932,0
-0.125,-0.475554,0
-0.109375,-0.472685,0
-0.09375,-0.469248,0
-0.0916913,-0.46875,0
-0.40625,-0.453714,0
-0.407425,-0.453125,0
-0.390625,-0.460438,0
-0.375,-0.465846,0
-0.078125,-0.465477,0
-0.0625,-0.461863,0
-0.046875,-0.457768,0
-0.0318537,-0.453125,0
-0.421875,-0.445664,0
-0.435836,-0.4375,0
-0.03125,-0.452931,0
-0.015625,-0.44779,0
0,-0.442574,0
0.0144496,-0.4375,0
-0.453125,-0.425822,0
-0.45832,-0.421875,0
-0.4375,-0.436476,0
0.015625,-0.437085,0
0.03125,-0.431316,0
0.046875,-0.425146,0
0.0546218,-0.421875,0
-0.46875,-0.413485,0
-0.476902,-0.40625,0
0.0625,-0.418471,0
0.078125,-0.411561,0
0.0897181,-0.40625,0
-0.484375,-0.399047,0
-0.492492,-0.390625,0
0.09375,-0.404379,0
0.109375,-0.396855,0
0.121863,-0.390625,0
-0.5,-0.382109,0
-0.505827,-0.375,0
0.125,-0.389038,0
0.140625,-0.380828,0
0.151343,-0.375,0
-0.515625,-0.361691,0
-0.517233,-0.359375,0
0.15625,-0.372294,0
0.171875,-0.363349,0
0.178597,-0.359375,0
-0.526994,-0.34375,0
0.1875,-0.354026,0
0.203125,-0.344298,0
0.203979,-0.34375,0
-0.53125,-0.335939,0
-0.535334,-0.328125,0
0.21875,-0.334145,0
0.227682,-0.328125,0
-0.54235,-0.3125,0
0.234375,-0.323534,0
0.24988,-0.3125,0
-0.546875,-0.300283,0
-0.548116,-0.296875,0
0.25,-0.312413,0
0.265625,-0.300691,0
0.270559,-0.296875,0
-0.552948,-0.28125,0
0.28125,-0.288414,0
0.290016,-0.28125,0
-0.556815,-0.265625,0
0.296875,-0.275531,0
0.308406,-0.265625,0
-0.55939,-0.25,0
0.3125,-0.262022,0
0.325725,-0.25,0
-0.560874,-0.234375,0
0.328125,-0.24776,0
0.342019,-0.234375,0
-0.561592,-0.21875,0
0.34375,-0.232661,0
0.35739,-0.21875,0
-0.561546,-0.203125,0
0.359375,-0.216665,0
0.372071,-0.203125,0
-0.560668,-0.1875,0
0.375,-0.199923,0
0.385892,-0.1875,0
-0.558972,-0.171875,0
0.390625,-0.181837,0
0.398783,-0.171875,0
-0.556366,-0.15625,0
0.40625,-0.16242,0
0.411052,-0.15625,0
-0.552891,-0.140625,0
0.421875,-0.141999,0
0.422897,-0.140625,0
-0.549608,-0.125,0
0.434208,-0.125,0
-0.546875,-0.111718,0
-0.546391,-0.109375,0
0.4375,-0.120158,0
0.44477,-0.109375,0
-0.541983,-0.09375,0
0.453125,-0.0966627,0
0.455004,-0.09375,0
-0.536588,-0.078125,0
0.464714,-0.078125,0
-0.531405,-0.0625,0
0.46875,-0.071299,0
0.473902,-0.0625,0
-0.53125,-0.0620506,0
-0.525884,-0.046875,0
0.482577,-0.046875,0
-0.519392,-0.03125,0
0.484375,-0.0434136,0
0.490637,-0.03125,0
-0.515625,-0.0222714,0
-0.512822,-0.015625,0
0.498426,-0.015625,0
-0.505683,0,0
0.5,-0.0122463,0
0.505683,0,0
-0.5,0.0122463,0
-0.498426,0.015625,0
0.512822,0.015625,0
-0.490637,0.03125,0
0.515625,0.0222713,0
0.519392,0.03125,0
-0.484375,0.0434136,0
-0.482577,0.046875,0
0.525884,0.046875,0
-0.473902,0.0625,0
0.53125,0.0620505,0
0.531405,0.0625,0
-0.46875,0.071299,0
-0.464714,0.078125,0
0.536588,0.078125,0
-0.455004,0.09375,0
0.541983,0.09375,0
-0.453125,0.0966626,0
-0.444769,0.109375,0
0.546391,0.109375,0
-0.4375,0.120158,0
-0.434208,0.125,0
0.546875,0.111718,0
0.549608,0.125,0
-0.422897,0.140625,0
0.552891,0.140625,0
-0.421875,0.141999,0
-0.411052,0.15625,0
0.556366,0.15625,0
-0.40625,0.16242,0
-0.398783,0.171875,0
0.558972,0.171875,0
-0.390625,0.181837,0
-0.385892,0.1875,0
0.560668,0.1875,0
-0.375,0.199923,0
-0.372071,0.203125,0
0.561546,0.203125,0
-0.359375,0.216665,0
-0.35739,0.21875,0
0.561592,0.21875,0
-0.34375,0.232661,0
-0.342019,0.234375,0
0.560874,0.234375,0
-0.328125,0.24776,0
-0.325725,0.25,0
0.55939,0.25,0
-0.3125,0.262022,0
-0.308406,0.265625,0
0.556815,0.265625,0
-0.296875,0.275531,0
-0.290016,0.28125,0
0.552948,0.28125,0
-0.28125,0.288414,0
-0.270559,0.296875,0
0.548116,0.296875,0
-0.265625,0.300691,0
-0.25,0.312413,0
-0.24988,0.3125,0
0.54235,0.3125,0
0.546875,0.300283,0
-0.234375,0.323534,0
-0.227682,0.328125,0
0.535334,0.328125,0
-0.21875,0.334145,0
-0.203979,0.34375,0
0.526994,0.34375,0
0.53125,0.335939,0
-0.203125,0.344298,0
-0.1875,0.354026,0
-0.178596,0.359375,0
0.517233,0.359375,0
-0.171875,0.363349,0
-0.15625,0.372294,0
-0.151343,0.375,0
0.505827,0.375,0
0.515625,0.361691,0
-0.140625,0.380828,0
-0.125,0.389038,0
-0.121863,0.390625,0
0.492492,0.390625,0
0.5,0.382109,0
-0.109375,0.396855,0
-0.09375,0.404379,0
-0.0897181,0.40625,0
0.476902,0.40625,0
0.484375,0.399047,0
-0.078125,0.411561,0
-0.0625,0.418471,0
-0.0546217,0.421875,0
0.45832,0.421875,0
0.46875,0.413485,0
-0.046875,0.425146,0
-0.03125,0.431316,0
-0.015625,0.437085,0
-0.0144495,0.4375,0
0.435836,0.4375,0
0.4375,0.436476,0
0.453125,0.425822,0
0,0.442574,0
0.015625,0.44779,0
0.03125,0.452931,0
0.0318538,0.453125,0
0.407425,0.453125,0
0.421875,0.445664,0
0.046875,0.457768,0
0.0625,0.461863,0
0.078125,0.465477,0
0.0916913,0.46875,0
0.366249,0.46875,0
0.375,0.465846,0
0.390625,0.460438,0
0.40625,0.453714,0
0.09375,0.469248,0
0.109375,0.472685,0
0.125,0.475554,0
0.140625,0.477932,0
0.15625,0.480054,0
0.171875,0.482003,0
0.1875,0.483634,0
0.196823,0.484375,0
0.275667,0.484375,0
0.28125,0.483969,0
0.296875,0.482402,0
0.3125,0.480395,0
0.328125,0.477919,0
0.34375,0.475038,0
0.359375,0.470978,0
0.203125,0.48487,0
0.21875,0.485617,0
0.234375,0.485914,0
0.25,0.485743,0
0.265625,0.485106,0


==> ShearCa0008/fine/shearCa0008_SI2.csv <==
x,y,z
-0.375,-0.471202,0
-0.385965,-0.46875,0
-0.359375,-0.473971,0
-0.34375,-0.476247,0
-0.328125,-0.478369,0
-0.3125,-0.480148,0
-0.296875,-0.481512,0
-0.28125,-0.482551,0
-0.265625,-0.483089,0
-0.25,-0.483015,0
-0.234375,-0.482377,0
-0.21875,-0.481625,0
-0.203125,-0.481064,0
-0.1875,-0.480066,0
-0.171875,-0.478167,0
-0.15625,-0.475698,0
-0.140625,-0.472972,0
-0.125,-0.470117,0
-0.117962,-0.46875,0
-0.421875,-0.456955,0
-0.431245,-0.453125,0
-0.40625,-0.462978,0
-0.390625,-0.467691,0
-0.109375,-0.467077,0
-0.09375,-0.463757,0
-0.078125,-0.460093,0
-0.0625,-0.456087,0
-0.0515317,-0.453125,0
-0.453125,-0.443505,0
-0.464067,-0.4375,0
-0.4375,-0.450544,0
-0.046875,-0.451862,0
-0.03125,-0.447318,0
-0.015625,-0.44234,0
-0.00124346,-0.4375,0
-0.484375,-0.423709,0
-0.486644,-0.421875,0
-0.46875,-0.434743,0
0,-0.437079,0
0.015625,-0.431563,0
0.03125,-0.425813,0
0.0416605,-0.421875,0
-0.5,-0.410093,0
-0.503907,-0.40625,0
0.046875,-0.419894,0
0.0625,-0.413751,0
0.078125,-0.40732,0
0.0806224,-0.40625,0
-0.515625,-0.393325,0
-0.517839,-0.390625,0
0.09375,-0.400574,0
0.109375,-0.393513,0
0.115512,-0.390625,0
-0.528973,-0.375,0
0.125,-0.386113,0
0.140625,-0.37836,0
0.147133,-0.375,0
-0.53125,-0.371259,0
-0.538057,-0.359375,0
0.15625,-0.370237,0
0.171875,-0.361734,0
0.176048,-0.359375,0
-0.54551,-0.34375,0
0.1875,-0.352812,0
0.202627,-0.34375,0
-0.546875,-0.340276,0
-0.551484,-0.328125,0
0.203125,-0.343446,0
0.21875,-0.333518,0
0.226848,-0.328125,0
-0.556224,-0.3125,0
0.234375,-0.323011,0
0.249249,-0.3125,0
-0.559886,-0.296875,0
0.25,-0.31196,0
0.265625,-0.300412,0
0.270281,-0.296875,0
-0.5625,-0.281379,0
-0.562522,-0.28125,0
0.28125,-0.288393,0
0.290186,-0.28125,0
-0.564164,-0.265625,0
0.296875,-0.275785,0
0.308918,-0.265625,0
-0.564935,-0.25,0
0.3125,-0.262531,0
0.326492,-0.25,0
-0.564864,-0.234375,0
0.328125,-0.248484,0
0.342576,-0.234375,0
-0.564054,-0.21875,0
0.34375,-0.233162,0
0.356992,-0.21875,0
-0.562547,-0.203125,0
0.359375,-0.216022,0
0.370365,-0.203125,0
-0.5625,-0.202784,0
-0.560371,-0.1875,0
0.375,-0.197597,0
0.383405,-0.1875,0
-0.557768,-0.171875,0
0.390625,-0.178732,0
0.396172,-0.171875,0
-0.554648,-0.15625,0
0.40625,-0.158783,0
0.408142,-0.15625,0
-0.550407,-0.140625,0
0.419403,-0.140625,0
-0.546875,-0.128956,0
-0.545683,-0.125,0
0.421875,-0.137074,0
0.430106,-0.125,0
-0.541617,-0.109375,0
0.4375,-0.113701,0
0.440292,-0.109375,0
-0.53715,-0.09375,0
0.449969,-0.09375,0
-0.531551,-0.078125,0
0.453125,-0.0882897,0
0.458873,-0.078125,0
-0.53125,-0.0773143,0
-0.525708,-0.0625,0
0.46745,-0.0625,0
-0.519601,-0.046875,0
0.46875,-0.0600944,0
0.47583,-0.046875,0
-0.515625,-0.0373952,0
-0.513026,-0.03125,0
0.483887,-0.03125,0
-0.506161,-0.015625,0
0.484375,-0.0302869,0
0.491742,-0.015625,0
-0.5,-0.0018596,0
-0.49916,0,0
0.49916,0,0
-0.491742,0.015625,0
0.5,0.00185961,0
0.506161,0.015625,0
-0.484375,0.0302869,0
-0.483887,0.03125,0
0.513026,0.03125,0
-0.47583,0.046875,0
0.515625,0.0373952,0
0.519601,0.046875,0
-0.46875,0.0600944,0
-0.46745,0.0625,0
0.525708,0.0625,0
-0.458873,0.078125,0
0.53125,0.0773143,0
0.531551,0.078125,0
-0.453125,0.0882897,0
-0.449969,0.09375,0
0.53715,0.09375,0
-0.440292,0.109375,0
0.541617,0.109375,0
-0.4375,0.113701,0
-0.430106,0.125,0
0.545683,0.125,0
-0.421875,0.137074,0
-0.419403,0.140625,0
0.546875,0.128956,0
0.550407,0.140625,0
-0.408142,0.15625,0
0.554648,0.15625,0
-0.40625,0.158783,0
-0.396172,0.171875,0
0.557768,0.171875,0
-0.390625,0.178732,0
-0.383405,0.1875,0
0.560371,0.1875,0
-0.375,0.197597,0
-0.370365,0.203125,0
0.5625,0.202785,0
0.562547,0.203125,0
-0.359375,0.216022,0
-0.356992,0.21875,0
0.564054,0.21875,0
-0.34375,0.233162,0
-0.342576,0.234375,0
0.564864,0.234375,0
-0.328125,0.248484,0
-0.326492,0.25,0
0.564935,0.25,0
-0.3125,0.262531,0
-0.308918,0.265625,0
0.564164,0.265625,0
-0.296875,0.275785,0
-0.290186,0.28125,0
0.562522,0.28125,0
-0.28125,0.288393,0
-0.270281,0.296875,0
0.559886,0.296875,0
0.5625,0.281379,0
-0.265625,0.300412,0
-0.25,0.31196,0
-0.249249,0.3125,0
0.556224,0.3125,0
-0.234375,0.323011,0
-0.226848,0.328125,0
0.551484,0.328125,0
-0.21875,0.333518,0
-0.203125,0.343446,0
-0.202627,0.34375,0
0.54551,0.34375,0
0.546875,0.340276,0
-0.1875,0.352812,0
-0.176048,0.359375,0
0.538057,0.359375,0
-0.171875,0.361734,0
-0.15625,0.370237,0
-0.147133,0.375,0
0.528973,0.375,0
0.53125,0.371259,0
-0.140625,0.37836,0
-0.125,0.386113,0
-0.115512,0.390625,0
0.517839,0.390625,0
-0.109375,0.393513,0
-0.09375,0.400574,0
-0.0806225,0.40625,0
0.503907,0.40625,0
0.515625,0.393325,0
-0.078125,0.40732,0
-0.0625,0.413751,0
-0.046875,0.419894,0
-0.0416605,0.421875,0
0.486644,0.421875,0
0.5,0.410093,0
-0.03125,0.425813,0
-0.015625,0.431563,0
0,0.437079,0
0.00124345,0.4375,0
0.464067,0.4375,0
0.46875,0.434743,0
0.484375,0.423709,0
0.015625,0.44234,0
0.03125,0.447318,0
0.046875,0.451862,0
0.0515317,0.453125,0
0.431245,0.453125,0
0.4375,0.450544,0
0.453125,0.443505,0
0.0625,0.456087,0
0.078125,0.460093,0
0.09375,0.463757,0
0.109375,0.467077,0
0.117962,0.46875,0
0.385965,0.46875,0
0.390625,0.467691,0
0.40625,0.462978,0
0.421875,0.456955,0
0.125,0.470117,0
0.140625,0.472972,0
0.15625,0.475698,0
0.171875,0.478167,0
0.1875,0.480066,0
0.203125,0.481064,0
0.21875,0.481625,0
0.234375,0.482377,0
0.25,0.483015,0
0.265625,0.483089,0
0.28125,0.482551,0
0.296875,0.481512,0
0.3125,0.480148,0
0.328125,0.478369,0
0.34375,0.476247,0
0.359375,0.473971,0
0.375,0.471202,0


==> ShearCa0008/fine/shearCa0008_SI3.csv <==
x,y,z
-0.390625,-0.471146,0
-0.405706,-0.46875,0
-0.375,-0.473078,0
-0.359375,-0.47434,0
-0.34375,-0.474954,0
-0.328125,-0.475096,0
-0.3125,-0.474952,0
-0.296875,-0.47457,0
-0.28125,-0.474102,0
-0.265625,-0.473584,0
-0.25,-0.472571,0
-0.234375,-0.470926,0
-0.21875,-0.469041,0
-0.216582,-0.46875,0
-0.453125,-0.458034,0
-0.468161,-0.453125,0
-0.4375,-0.46201,0
-0.421875,-0.465541,0
-0.40625,-0.468663,0
-0.203125,-0.46694,0
-0.1875,-0.464407,0
-0.171875,-0.461974,0
-0.15625,-0.459819,0
-0.140625,-0.457256,0
-0.125,-0.453886,0
-0.121886,-0.453125,0
-0.5,-0.439401,0
-0.503221,-0.4375,0
-0.484375,-0.446733,0
-0.46875,-0.452928,0
-0.109375,-0.450064,0
-0.09375,-0.44645,0
-0.078125,-0.442844,0
-0.0625,-0.438877,0
-0.0572532,-0.4375,0
-0.515625,-0.429333,0
-0.524679,-0.421875,0
-0.046875,-0.434774,0
-0.03125,-0.430634,0
-0.015625,-0.426074,0
-0.00269822,-0.421875,0
-0.53125,-0.415829,0
-0.540476,-0.40625,0
0,-0.420992,0
0.015625,-0.415773,0
0.03125,-0.41036,0
0.0427879,-0.40625,0
-0.546875,-0.398486,0
-0.552594,-0.390625,0
0.046875,-0.40479,0
0.0625,-0.399097,0
0.078125,-0.392947,0
0.0838164,-0.390625,0
-0.561313,-0.375,0
0.09375,-0.386546,0
0.109375,-0.379946,0
0.120654,-0.375,0
-0.5625,-0.372158,0
-0.567552,-0.359375,0
0.125,-0.373081,0
0.140625,-0.365994,0
0.154603,-0.359375,0
-0.57232,-0.34375,0
0.15625,-0.358587,0
0.171875,-0.350827,0
0.185474,-0.34375,0
-0.575931,-0.328125,0
0.1875,-0.342682,0
0.203125,-0.334122,0
0.213628,-0.328125,0
-0.578125,-0.31395,0
-0.578346,-0.3125,0
0.21875,-0.325159,0
0.234375,-0.315727,0
0.239494,-0.3125,0
-0.579613,-0.296875,0
0.25,-0.305756,0
0.263239,-0.296875,0
-0.580023,-0.28125,0
0.265625,-0.295241,0
0.28125,-0.284048,0
0.284976,-0.28125,0
-0.579687,-0.265625,0
0.296875,-0.272059,0
0.304835,-0.265625,0
-0.578475,-0.25,0
0.3125,-0.259255,0
0.323193,-0.25,0
-0.578125,-0.246923,0
-0.576688,-0.234375,0
0.328125,-0.245577,0
0.340029,-0.234375,0
-0.574025,-0.21875,0
0.34375,-0.230737,0
0.355622,-0.21875,0
-0.570402,-0.203125,0
0.359375,-0.214846,0
0.3703,-0.203125,0
-0.566988,-0.1875,0
0.375,-0.197884,0
0.384037,-0.1875,0
-0.564046,-0.171875,0
0.390625,-0.179615,0
0.396892,-0.171875,0
-0.5625,-0.165139,0
-0.560414,-0.15625,0
0.40625,-0.159752,0
0.408885,-0.15625,0
-0.555402,-0.140625,0
0.420191,-0.140625,0
-0.550535,-0.125,0
0.421875,-0.138209,0
0.430931,-0.125,0
-0.546875,-0.113015,0
-0.545749,-0.109375,0
0.4375,-0.115192,0
0.441354,-0.109375,0
-0.540037,-0.09375,0
0.451319,-0.09375,0
-0.534431,-0.078125,0
0.453125,-0.0907632,0
0.460613,-0.078125,0
-0.53125,-0.0695637,0
-0.528613,-0.0625,0
0.46875,-0.0637538,0
0.469451,-0.0625,0
-0.522286,-0.046875,0
0.477933,-0.046875,0
-0.515647,-0.03125,0
0.484375,-0.0346379,0
0.48614,-0.03125,0
-0.515625,-0.0311997,0
-0.508647,-0.015625,0
0.493951,-0.015625,0
-0.501474,0,0
0.5,-0.00309907,0
0.501485,0,0
-0.5,0.0030763,0
-0.493941,0.015625,0
0.508658,0.015625,0
-0.486129,0.03125,0
0.515625,0.0311745,0
0.515659,0.03125,0
-0.484375,0.0346177,0
-0.477923,0.046875,0
0.522298,0.046875,0
-0.469441,0.0625,0
0.528625,0.0625,0
-0.46875,0.0637358,0
-0.460603,0.078125,0
0.53125,0.0695336,0
0.534442,0.078125,0
-0.453125,0.0907471,0
-0.451309,0.09375,0
0.540048,0.09375,0
-0.441345,0.109375,0
0.54576,0.109375,0
-0.4375,0.115177,0
-0.430921,0.125,0
0.546875,0.112979,0
0.550546,0.125,0
-0.421875,0.138194,0
-0.420181,0.140625,0
0.555412,0.140625,0
-0.408876,0.15625,0
0.560424,0.15625,0
-0.40625,0.15974,0
-0.396883,0.171875,0
0.5625,0.165095,0
0.564056,0.171875,0
-0.390625,0.179603,0
-0.384027,0.1875,0
0.566998,0.1875,0
-0.375,0.197874,0
-0.37029,0.203125,0
0.570411,0.203125,0
-0.359375,0.214836,0
-0.355613,0.21875,0
0.574033,0.21875,0
-0.34375,0.230728,0
-0.34002,0.234375,0
0.576696,0.234375,0
-0.328125,0.245568,0
-0.323183,0.25,0
0.578125,0.246858,0
0.578482,0.25,0
-0.3125,0.259247,0
-0.304825,0.265625,0
0.579693,0.265625,0
-0.296875,0.272051,0
-0.284966,0.28125,0
0.580029,0.28125,0
-0.28125,0.284041,0
-0.265625,0.295234,0
-0.263229,0.296875,0
0.579619,0.296875,0
-0.25,0.305749,0
-0.239484,0.3125,0
0.578352,0.3125,0
-0.234375,0.31572,0
-0.21875,0.325152,0
-0.213617,0.328125,0
0.575936,0.328125,0
0.578125,0.313984,0
-0.203125,0.334116,0
-0.1875,0.342676,0
-0.185462,0.34375,0
0.572324,0.34375,0
-0.171875,0.350821,0
-0.15625,0.358582,0
-0.154591,0.359375,0
0.567556,0.359375,0
-0.140625,0.365988,0
-0.125,0.373075,0
-0.120641,0.375,0
0.561317,0.375,0
0.5625,0.372167,0
-0.109375,0.37994,0
-0.09375,0.386541,0
-0.0838028,0.390625,0
0.552596,0.390625,0
-0.078125,0.392942,0
-0.0625,0.399091,0
-0.046875,0.404784,0
-0.0427724,0.40625,0
0.540478,0.40625,0
0.546875,0.398489,0
-0.03125,0.410354,0
-0.015625,0.415767,0
0,0.420986,0
0.00271557,0.421875,0
0.524679,0.421875,0
0.53125,0.41583,0
0.015625,0.426069,0
0.03125,0.430629,0
0.046875,0.434769,0
0.0572738,0.4375,0
0.50322,0.4375,0
0.515625,0.429333,0
0.0625,0.438871,0
0.078125,0.442839,0
0.09375,0.446445,0
0.109375,0.450058,0
0.121909,0.453125,0
0.468156,0.453125,0
0.46875,0.452926,0
0.484375,0.446732,0
0.5,0.4394,0
0.125,0.45388,0
0.140625,0.457251,0
0.15625,0.459814,0
0.171875,0.461969,0
0.1875,0.464402,0
0.203125,0.466935,0
0.21662,0.46875,0
0.405692,0.46875,0
0.40625,0.468661,0
0.421875,0.465539,0
0.4375,0.462008,0
0.453125,0.458033,0
0.21875,0.469036,0
0.234375,0.470921,0
0.25,0.472567,0
0.265625,0.47358,0
0.28125,0.474098,0
0.296875,0.474566,0
0.3125,0.474948,0
0.328125,0.475092,0
0.34375,0.474951,0
0.359375,0.474337,0
0.375,0.473075,0
0.390625,0.471143,0


==> ShearCa0008/fine/shearCa0008_final.csv <==
x,y,z
-0.328125,-0.469446,0
-0.330782,-0.46875,0
-0.3125,-0.473173,0
-0.296875,-0.475624,0
-0.28125,-0.476882,0
-0.265625,-0.478222,0
-0.25,-0.478915,0
-0.234375,-0.479216,0
-0.21875,-0.479023,0
-0.203125,-0.478367,0
-0.1875,-0.477585,0
-0.171875,-0.476616,0
-0.15625,-0.475196,0
-0.140625,-0.47306,0
-0.125,-0.470404,0
-0.116219,-0.46875,0
-0.375,-0.454905,0
-0.379223,-0.453125,0
-0.359375,-0.460574,0
-0.34375,-0.46531,0
-0.109375,-0.467457,0
-0.09375,-0.464315,0
-0.078125,-0.461092,0
-0.0625,-0.457343,0
-0.0473616,-0.453125,0
-0.40625,-0.441064,0
-0.412648,-0.4375,0
-0.390625,-0.448242,0
-0.046875,-0.452988,0
-0.03125,-0.448431,0
-0.015625,-0.443717,0
0,-0.438714,0
0.00344155,-0.4375,0
-0.421875,-0.432058,0
-0.437391,-0.421875,0
0.015625,-0.433181,0
0.03125,-0.42768,0
0.046875,-0.421903,0
0.0469467,-0.421875,0
-0.453125,-0.410412,0
-0.458229,-0.40625,0
-0.4375,-0.421801,0
0.0625,-0.415746,0
0.078125,-0.409208,0
0.0846877,-0.40625,0
-0.46875,-0.397097,0
-0.475651,-0.390625,0
0.09375,-0.402129,0
0.109375,-0.394858,0
0.118144,-0.390625,0
-0.484375,-0.381897,0
-0.490826,-0.375,0
0.125,-0.387283,0
0.140625,-0.379427,0
0.149052,-0.375,0
-0.5,-0.364363,0
-0.504025,-0.359375,0
0.15625,-0.371174,0
0.171875,-0.362537,0
0.177471,-0.359375,0
-0.515386,-0.34375,0
0.1875,-0.353639,0
0.203125,-0.344331,0
0.204073,-0.34375,0
-0.515625,-0.343386,0
-0.525202,-0.328125,0
0.21875,-0.334638,0
0.228884,-0.328125,0
-0.53125,-0.317135,0
-0.533699,-0.3125,0
0.234375,-0.32454,0
0.25,-0.31394,0
0.252053,-0.3125,0
-0.541045,-0.296875,0
0.265625,-0.302817,0
0.273711,-0.296875,0
-0.546875,-0.282385,0
-0.547319,-0.28125,0
0.28125,-0.291244,0
0.29418,-0.28125,0
-0.552672,-0.265625,0
0.296875,-0.279114,0
0.3125,-0.266222,0
0.313202,-0.265625,0
-0.556905,-0.25,0
0.328125,-0.252659,0
0.331098,-0.25,0
-0.559917,-0.234375,0
0.34375,-0.238318,0
0.347883,-0.234375,0
-0.561944,-0.21875,0
0.359375,-0.223205,0
0.363859,-0.21875,0
-0.5625,-0.211291,0
-0.563106,-0.203125,0
0.375,-0.2074,0
0.379088,-0.203125,0
-0.563532,-0.1875,0
0.390625,-0.190702,0
0.393532,-0.1875,0
-0.563191,-0.171875,0
0.40625,-0.173081,0
0.407288,-0.171875,0
-0.5625,-0.162297,0
-0.562062,-0.15625,0
0.420398,-0.15625,0
-0.560097,-0.140625,0
0.421875,-0.154455,0
0.433082,-0.140625,0
-0.557133,-0.125,0
0.4375,-0.134943,0
0.44494,-0.125,0
-0.553479,-0.109375,0
0.453125,-0.113362,0
0.455876,-0.109375,0
-0.550068,-0.09375,0
0.466364,-0.09375,0
-0.546875,-0.0805389,0
-0.546282,-0.078125,0
0.46875,-0.0900227,0
0.476167,-0.078125,0
-0.541325,-0.0625,0
0.484375,-0.0641979,0
0.485365,-0.0625,0
-0.535855,-0.046875,0
0.494357,-0.046875,0
-0.53125,-0.0347007,0
-0.529939,-0.03125,0
0.5,-0.0365802,0
0.502866,-0.03125,0
-0.523883,-0.015625,0
0.510757,-0.015625,0
-0.517826,0,0
0.515625,-0.00496024,0
0.517826,0,0
-0.515625,0.00496024,0
-0.510757,0.015625,0
0.523883,0.015625,0
-0.502866,0.03125,0
0.529939,0.03125,0
-0.5,0.0365802,0
-0.494357,0.046875,0
0.53125,0.0347007,0
0.535855,0.046875,0
-0.485365,0.0625,0
0.541325,0.0625,0
-0.484375,0.0641979,0
-0.476167,0.078125,0
0.546282,0.078125,0
-0.46875,0.0900227,0
-0.466364,0.09375,0
0.546875,0.0805389,0
0.550068,0.09375,0
-0.455876,0.109375,0
0.553479,0.109375,0
-0.453125,0.113362,0
-0.44494,0.125,0
0.557133,0.125,0
-0.4375,0.134943,0
-0.433082,0.140625,0
0.560097,0.140625,0
-0.421875,0.154455,0
-0.420398,0.15625,0
0.562062,0.15625,0
-0.407288,0.171875,0
0.5625,0.162297,0
0.563191,0.171875,0
-0.40625,0.173081,0
-0.393532,0.1875,0
0.563532,0.1875,0
-0.390625,0.190702,0
-0.379088,0.203125,0
0.563106,0.203125,0
-0.375,0.2074,0
-0.363859,0.21875,0
0.561944,0.21875,0
0.5625,0.211291,0
-0.359375,0.223205,0
-0.347883,0.234375,0
0.559917,0.234375,0
-0.34375,0.238318,0
-0.331098,0.25,0
0.556905,0.25,0
-0.328125,0.252659,0
-0.313202,0.265625,0
0.552672,0.265625,0
-0.3125,0.266222,0
-0.296875,0.279114,0
-0.29418,0.28125,0
0.547319,0.28125,0
-0.28125,0.291244,0
-0.273711,0.296875,0
0.541045,0.296875,0
0.546875,0.282385,0
-0.265625,0.302817,0
-0.252053,0.3125,0
0.533699,0.3125,0
-0.25,0.31394,0
-0.234375,0.32454,0
-0.228884,0.328125,0
0.525202,0.328125,0
0.53125,0.317135,0
-0.21875,0.334638,0
-0.204073,0.34375,0
0.515386,0.34375,0
0.515625,0.343386,0
-0.203125,0.344331,0
-0.1875,0.353639,0
-0.177471,0.359375,0
0.504025,0.359375,0
-0.171875,0.362537,0
-0.15625,0.371174,0
-0.149052,0.375,0
0.490826,0.375,0
0.5,0.364363,0
-0.140625,0.379427,0
-0.125,0.387283,0
-0.118144,0.390625,0
0.475651,0.390625,0
0.484375,0.381897,0
-0.109375,0.394858,0
-0.09375,0.402129,0
-0.0846877,0.40625,0
0.458229,0.40625,0
0.46875,0.397097,0
-0.078125,0.409208,0
-0.0625,0.415746,0
-0.0469467,0.421875,0
0.437391,0.421875,0
0.4375,0.421801,0
0.453125,0.410412,0
-0.046875,0.421903,0
-0.03125,0.42768,0
-0.015625,0.433181,0
-0.00344155,0.4375,0
0.412648,0.4375,0
0.421875,0.432058,0
0,0.438714,0
0.015625,0.443717,0
0.03125,0.448431,0
0.046875,0.452988,0
0.0473616,0.453125,0
0.379223,0.453125,0
0.390625,0.448242,0
0.40625,0.441064,0
0.0625,0.457343,0
0.078125,0.461092,0
0.09375,0.464315,0
0.109375,0.467457,0
0.116219,0.46875,0
0.330782,0.46875,0
0.34375,0.46531,0
0.359375,0.460574,0
0.375,0.454905,0
0.125,0.470404,0
0.140625,0.47306,0
0.15625,0.475196,0
0.171875,0.476616,0
0.1875,0.477585,0
0.203125,0.478367,0
0.21875,0.479023,0
0.234375,0.479216,0
0.25,0.478915,0
0.265625,0.478222,0
0.28125,0.476882,0
0.296875,0.475624,0
0.3125,0.473173,0
0.328125,0.469446,0


==> ShearCa001/coarse/shearCa001_SI1.csv <==
x,y,z
-0.375,-0.440354,0
-0.381975,-0.4375,0
-0.3125,-0.456659,0
-0.25,-0.464976,0
-0.1875,-0.466428,0
-0.125,-0.460779,0
-0.0625,-0.447825,0
-0.0262689,-0.4375,0
-0.4375,-0.412337,0
-0.489319,-0.375,0
0,-0.429895,0
0.0625,-0.409471,0
0.125,-0.384742,0
0.144962,-0.375,0
-0.5,-0.364996,0
-0.541301,-0.3125,0
0.1875,-0.35311,0
0.25,-0.315096,0
0.253748,-0.3125,0
-0.5625,-0.264034,0
-0.567826,-0.25,0
0.3125,-0.268516,0
0.333969,-0.25,0
-0.574736,-0.1875,0
0.375,-0.210614,0
0.396507,-0.1875,0
-0.567208,-0.125,0
0.4375,-0.13782,0
0.447248,-0.125,0
-0.5625,-0.109255,0
-0.54783,-0.0625,0
0.488277,-0.0625,0
-0.520856,0,0
0.5,-0.0408226,0
0.520856,0,0
-0.5,0.0408226,0
-0.488277,0.0625,0
0.54783,0.0625,0
-0.447248,0.125,0
0.5625,0.109255,0
0.567208,0.125,0
-0.4375,0.13782,0
-0.396507,0.1875,0
0.574736,0.1875,0
-0.375,0.210614,0
-0.333969,0.25,0
0.567826,0.25,0
-0.3125,0.268516,0
-0.253748,0.3125,0
0.541301,0.3125,0
0.5625,0.264034,0
-0.25,0.315096,0
-0.1875,0.35311,0
-0.144962,0.375,0
0.489319,0.375,0
0.5,0.364996,0
-0.125,0.384742,0
-0.0625,0.409471,0
0,0.429895,0
0.0262689,0.4375,0
0.381975,0.4375,0
0.4375,0.412337,0
0.0625,0.447825,0
0.125,0.460779,0
0.1875,0.466428,0
0.25,0.464976,0
0.3125,0.456659,0
0.375,0.440354,0


==> ShearCa001/coarse/shearCa001_SI2.csv <==
x,y,z
-0.375,-0.454715,0
-0.43641,-0.4375,0
-0.3125,-0.462687,0
-0.25,-0.466586,0
-0.1875,-0.465746,0
-0.125,-0.457302,0
-0.0625,-0.441729,0
-0.0488136,-0.4375,0
-0.5,-0.401951,0
-0.53059,-0.375,0
-0.4375,-0.437168,0
0,-0.422204,0
0.0625,-0.400091,0
0.121561,-0.375,0
-0.5625,-0.331203,0
-0.572833,-0.3125,0
0.125,-0.373478,0
0.1875,-0.340714,0
0.233642,-0.3125,0
-0.585429,-0.25,0
0.25,-0.301847,0
0.3125,-0.254646,0
0.317971,-0.25,0
-0.581498,-0.1875,0
0.375,-0.196743,0
0.383718,-0.1875,0
-0.566994,-0.125,0
0.434049,-0.125,0
-0.5625,-0.113184,0
-0.54222,-0.0625,0
0.4375,-0.120023,0
0.475109,-0.0625,0
-0.511216,0,0
0.5,-0.0199575,0
0.511216,0,0
-0.5,0.0199575,0
-0.475109,0.0625,0
0.54222,0.0625,0
-0.4375,0.120023,0
-0.434049,0.125,0
0.5625,0.113184,0
0.566994,0.125,0
-0.383718,0.1875,0
0.581498,0.1875,0
-0.375,0.196743,0
-0.317971,0.25,0
0.585429,0.25,0
-0.3125,0.254646,0
-0.25,0.301847,0
-0.233642,0.3125,0
0.572833,0.3125,0
-0.1875,0.340714,0
-0.125,0.373478,0
-0.121561,0.375,0
0.53059,0.375,0
0.5625,0.331203,0
-0.0625,0.400091,0
0,0.422204,0
0.0488136,0.4375,0
0.43641,0.4375,0
0.4375,0.437168,0
0.5,0.401951,0
0.0625,0.441729,0
0.125,0.457302,0
0.1875,0.465746,0
0.25,0.466586,0
0.3125,0.462687,0
0.375,0.454715,0


==> ShearCa001/coarse/shearCa001_SI3.csv <==
x,y,z
-0.4375,-0.451303,0
-0.484822,-0.4375,0
-0.375,-0.458833,0
-0.3125,-0.462867,0
-0.25,-0.463831,0
-0.1875,-0.458677,0
-0.125,-0.446413,0
-0.0907762,-0.4375,0
-0.5625,-0.387319,0
-0.573392,-0.375,0
-0.5,-0.432494,0
-0.0625,-0.430048,0
0,-0.411679,0
0.0625,-0.389412,0
0.0949396,-0.375,0
-0.603615,-0.3125,0
0.125,-0.361071,0
0.1875,-0.327669,0
0.212304,-0.3125,0
-0.60272,-0.25,0
0.25,-0.288043,0
0.301137,-0.25,0
-0.585189,-0.1875,0
0.3125,-0.240907,0
0.371608,-0.1875,0
-0.563888,-0.125,0
0.375,-0.18404,0
0.42616,-0.125,0
-0.5625,-0.121715,0
-0.536787,-0.0625,0
0.4375,-0.109793,0
0.470093,-0.0625,0
-0.506303,0,0
0.5,-0.0113876,0
0.506303,0,0
-0.5,0.0113876,0
-0.470093,0.0625,0
0.536787,0.0625,0
-0.4375,0.109793,0
-0.42616,0.125,0
0.5625,0.121715,0
0.563888,0.125,0
-0.375,0.18404,0
-0.371608,0.1875,0
0.585189,0.1875,0
-0.3125,0.240907,0
-0.301137,0.25,0
0.60272,0.25,0
-0.25,0.288043,0
-0.212304,0.3125,0
0.603615,0.3125,0
-0.1875,0.327669,0
-0.125,0.361071,0
-0.0949396,0.375,0
0.573392,0.375,0
-0.0625,0.389412,0
0,0.411679,0
0.0625,0.430048,0
0.0907762,0.4375,0
0.484822,0.4375,0
0.5,0.432494,0
0.5625,0.387319,0
0.125,0.446413,0
0.1875,0.458677,0
0.25,0.463831,0
0.3125,0.462867,0
0.375,0.458833,0
0.4375,0.451303,0


==> ShearCa001/coarse/shearCa001_final.csv <==
x,y,z
-0.3125,-0.453213,0
-0.359813,-0.4375,0
-0.25,-0.464093,0
-0.1875,-0.467267,0
-0.125,-0.463895,0
-0.0625,-0.453794,0
0,-0.437687,0
0.000541316,-0.4375,0
-0.4375,-0.395524,0
-0.462042,-0.375,0
-0.375,-0.432034,0
0.0625,-0.415387,0
0.125,-0.388673,0
0.153019,-0.375,0
-0.5,-0.334725,0
-0.516882,-0.3125,0
0.1875,-0.357402,0
0.25,-0.319158,0
0.259537,-0.3125,0
-0.548289,-0.25,0
0.3125,-0.272769,0
0.339118,-0.25,0
-0.5625,-0.18959,0
-0.56296,-0.1875,0
0.375,-0.215844,0
0.401422,-0.1875,0
-0.562694,-0.125,0
0.4375,-0.143858,0
0.451949,-0.125,0
-0.5625,-0.124135,0
-0.548115,-0.0625,0
0.493311,-0.0625,0
-0.524488,0,0
0.5,-0.0498443,0
0.524488,0,0
-0.5,0.0498443,0
-0.493311,0.0625,0
0.548115,0.0625,0
-0.451949,0.125,0
0.5625,0.124135,0
0.562694,0.125,0
-0.4375,0.143858,0
-0.401422,0.1875,0
0.56296,0.1875,0
-0.375,0.215844,0
-0.339118,0.25,0
0.548289,0.25,0
0.5625,0.18959,0
-0.3125,0.272769,0
-0.259537,0.3125,0
0.516882,0.3125,0
-0.25,0.319158,0
-0.1875,0.357402,0
-0.153019,0.375,0
0.462042,0.375,0
0.5,0.334725,0
-0.125,0.388673,0
-0.0625,0.415387,0
-0.000541316,0.4375,0
0.359813,0.4375,0
0.375,0.432034,0
0.4375,0.395524,0
0,0.437687,0
0.0625,0.453794,0
0.125,0.463895,0
0.1875,0.467267,0
0.25,0.464093,0
0.3125,0.453213,0


==> ShearCa001/fine/shearCa001_SI1.csv <==
x,y,z
-0.34375,-0.470827,0
-0.352386,-0.46875,0
-0.328125,-0.474072,0
-0.3125,-0.476144,0
-0.296875,-0.477272,0
-0.28125,-0.478157,0
-0.265625,-0.478626,0
-0.25,-0.478637,0
-0.234375,-0.47829,0
-0.21875,-0.477617,0
-0.203125,-0.476678,0
-0.1875,-0.475481,0
-0.171875,-0.473904,0
-0.15625,-0.471726,0
-0.140625,-0.469028,0
-0.139202,-0.46875,0
-0.390625,-0.458426,0
-0.405418,-0.453125,0
-0.375,-0.462989,0
-0.359375,-0.467067,0
-0.125,-0.46592,0
-0.109375,-0.462753,0
-0.09375,-0.45965,0
-0.078125,-0.456045,0
-0.0674013,-0.453125,0
-0.4375,-0.438021,0
-0.4384,-0.4375,0
-0.421875,-0.446014,0
-0.40625,-0.452817,0
-0.0625,-0.451747,0
-0.046875,-0.447301,0
-0.03125,-0.442783,0
-0.015625,-0.437884,0
-0.0144796,-0.4375,0
-0.453125,-0.428669,0
-0.463266,-0.421875,0
0,-0.43254,0
0.015625,-0.427039,0
0.0295856,-0.421875,0
-0.46875,-0.417982,0
-0.483608,-0.40625,0
0.03125,-0.421255,0
0.046875,-0.415181,0
0.0625,-0.408746,0
0.0682478,-0.40625,0
-0.5,-0.391278,0
-0.500655,-0.390625,0
-0.484375,-0.405607,0
0.078125,-0.401876,0
0.09375,-0.394765,0
0.102528,-0.390625,0
-0.515008,-0.375,0
0.109375,-0.387358,0
0.125,-0.379624,0
0.134029,-0.375,0
-0.515625,-0.374256,0
-0.527114,-0.359375,0
0.140625,-0.37158,0
0.15625,-0.36318,0
0.16311,-0.359375,0
-0.53125,-0.353316,0
-0.537428,-0.34375,0
0.171875,-0.354445,0
0.1875,-0.345356,0
0.190179,-0.34375,0
-0.546154,-0.328125,0
0.203125,-0.335895,0
0.215471,-0.328125,0
-0.546875,-0.326633,0
-0.55348,-0.3125,0
0.21875,-0.326032,0
0.234375,-0.315718,0
0.239109,-0.3125,0
-0.5596,-0.296875,0
0.25,-0.30496,0
0.261311,-0.296875,0
-0.5625,-0.287413,0
-0.564356,-0.28125,0
0.265625,-0.293738,0
0.28125,-0.282005,0
0.282221,-0.28125,0
-0.568074,-0.265625,0
0.296875,-0.269642,0
0.301756,-0.265625,0
-0.571102,-0.25,0
0.3125,-0.256586,0
0.320174,-0.25,0
-0.573305,-0.234375,0
0.328125,-0.243014,0
0.337725,-0.234375,0
-0.5741,-0.21875,0
0.34375,-0.228867,0
0.354553,-0.21875,0
-0.573965,-0.203125,0
0.359375,-0.214118,0
0.370593,-0.203125,0
-0.573074,-0.1875,0
0.375,-0.198702,0
0.385656,-0.1875,0
-0.570905,-0.171875,0
0.390625,-0.182079,0
0.399759,-0.171875,0
-0.568642,-0.15625,0
0.40625,-0.164319,0
0.413028,-0.15625,0
-0.566316,-0.140625,0
0.421875,-0.145427,0
0.425772,-0.140625,0
-0.563104,-0.125,0
0.4375,-0.12594,0
0.438232,-0.125,0
-0.5625,-0.12268,0
-0.558882,-0.109375,0
0.449997,-0.109375,0
-0.553829,-0.09375,0
0.453125,-0.104957,0
0.460957,-0.09375,0
-0.548749,-0.078125,0
0.46875,-0.0822356,0
0.471477,-0.078125,0
-0.546875,-0.0726093,0
-0.54337,-0.0625,0
0.481448,-0.0625,0
-0.53702,-0.046875,0
0.484375,-0.0576935,0
0.490882,-0.046875,0
-0.53125,-0.033151,0
-0.530446,-0.03125,0
0.499782,-0.03125,0
-0.52332,-0.015625,0
0.5,-0.0308422,0
0.508067,-0.015625,0
-0.515973,0,0
0.515625,-0.00070378,0
0.515973,0,0
-0.515625,0.000703905,0
-0.508067,0.015625,0
0.52332,0.015625,0
-0.5,0.0308423,0
-0.499782,0.03125,0
0.530446,0.03125,0
-0.490882,0.046875,0
0.53125,0.0331512,0
0.53702,0.046875,0
-0.484375,0.0576936,0
-0.481448,0.0625,0
0.54337,0.0625,0
-0.471477,0.078125,0
0.546875,0.0726095,0
0.548749,0.078125,0
-0.46875,0.0822357,0
-0.460957,0.09375,0
0.553829,0.09375,0
-0.453125,0.104957,0
-0.449997,0.109375,0
0.558882,0.109375,0
-0.438232,0.125,0
0.5625,0.12268,0
0.563104,0.125,0
-0.4375,0.12594,0
-0.425772,0.140625,0
0.566316,0.140625,0
-0.421875,0.145427,0
-0.413028,0.15625,0
0.568642,0.15625,0
-0.40625,0.164319,0
-0.399759,0.171875,0
0.570905,0.171875,0
-0.390625,0.182079,0
-0.385656,0.1875,0
0.573074,0.1875,0
-0.375,0.198702,0
-0.370593,0.203125,0
0.573965,0.203125,0
-0.359375,0.214118,0
-0.354553,0.21875,0
0.5741,0.21875,0
-0.34375,0.228867,0
-0.337725,0.234375,0
0.573305,0.234375,0
-0.328125,0.243014,0
-0.320174,0.25,0
0.571102,0.25,0
-0.3125,0.256586,0
-0.301756,0.265625,0
0.568074,0.265625,0
-0.296875,0.269642,0
-0.282221,0.28125,0
0.564356,0.28125,0
-0.28125,0.282005,0
-0.265625,0.293738,0
-0.261311,0.296875,0
0.5596,0.296875,0
0.5625,0.287413,0
-0.25,0.30496,0
-0.239109,0.3125,0
0.55348,0.3125,0
-0.234375,0.315718,0
-0.21875,0.326032,0
-0.215471,0.328125,0
0.546154,0.328125,0
0.546875,0.326633,0
-0.203125,0.335895,0
-0.190179,0.34375,0
0.537428,0.34375,0
-0.1875,0.345357,0
-0.171875,0.354445,0
-0.16311,0.359375,0
0.527114,0.359375,0
0.53125,0.353316,0
-0.15625,0.363181,0
-0.140625,0.37158,0
-0.134029,0.375,0
0.515008,0.375,0
0.515625,0.374256,0
-0.125,0.379624,0
-0.109375,0.387358,0
-0.102528,0.390625,0
0.500655,0.390625,0
-0.09375,0.394765,0
-0.078125,0.401876,0
-0.0682479,0.40625,0
0.483608,0.40625,0
0.484375,0.405607,0
0.5,0.391278,0
-0.0625,0.408746,0
-0.046875,0.415181,0
-0.03125,0.421255,0
-0.0295858,0.421875,0
0.463266,0.421875,0
0.46875,0.417982,0
-0.015625,0.427039,0
0,0.43254,0
0.0144794,0.4375,0
0.4384,0.4375,0
0.453125,0.428669,0
0.015625,0.437884,0
0.03125,0.442783,0
0.046875,0.447301,0
0.0625,0.451747,0
0.0674012,0.453125,0
0.405418,0.453125,0
0.40625,0.452817,0
0.421875,0.446014,0
0.4375,0.438021,0
0.078125,0.456045,0
0.09375,0.45965,0
0.109375,0.462753,0
0.125,0.46592,0
0.139202,0.46875,0
0.352386,0.46875,0
0.359375,0.467067,0
0.375,0.462989,0
0.390625,0.458426,0
0.140625,0.469028,0
0.15625,0.471726,0
0.171875,0.473904,0
0.1875,0.475481,0
0.203125,0.476678,0
0.21875,0.477617,0
0.234375,0.47829,0
0.25,0.478637,0
0.265625,0.478626,0
0.28125,0.478157,0
0.296875,0.477272,0
0.3125,0.476144,0
0.328125,0.474072,0
0.34375,0.470827,0


==> ShearCa001/fine/shearCa001_SI2.csv <==
x,y,z
-0.390625,-0.470008,0
-0.394358,-0.46875,0
-0.375,-0.474326,0
-0.359375,-0.476653,0
-0.34375,-0.478184,0
-0.328125,-0.47993,0
-0.3125,-0.481338,0
-0.296875,-0.482171,0
-0.28125,-0.482671,0
-0.265625,-0.482728,0
-0.25,-0.482406,0
-0.234375,-0.481634,0
-0.21875,-0.480399,0
-0.203125,-0.478813,0
-0.1875,-0.47723,0
-0.171875,-0.475565,0
-0.15625,-0.473311,0
-0.140625,-0.470388,0
-0.133054,-0.46875,0
-0.421875,-0.459358,0
-0.437111,-0.453125,0
-0.40625,-0.464715,0
-0.125,-0.466998,0
-0.109375,-0.46373,0
-0.09375,-0.460324,0
-0.078125,-0.456243,0
-0.0675042,-0.453125,0
-0.453125,-0.445347,0
-0.466648,-0.4375,0
-0.4375,-0.45296,0
-0.0625,-0.451617,0
-0.046875,-0.446988,0
-0.03125,-0.442168,0
-0.017322,-0.4375,0
-0.484375,-0.425371,0
-0.488917,-0.421875,0
-0.46875,-0.43621,0
-0.015625,-0.436921,0
0,-0.431428,0
0.015625,-0.425784,0
0.0261208,-0.421875,0
-0.5,-0.412799,0
-0.507169,-0.40625,0
0.03125,-0.419954,0
0.046875,-0.413742,0
0.0625,-0.407114,0
0.0644752,-0.40625,0
-0.515625,-0.397621,0
-0.521851,-0.390625,0
0.078125,-0.40016,0
0.09375,-0.393015,0
0.0988073,-0.390625,0
-0.53125,-0.378515,0
-0.533786,-0.375,0
0.109375,-0.385559,0
0.125,-0.377752,0
0.130356,-0.375,0
-0.54368,-0.359375,0
0.140625,-0.369671,0
0.15625,-0.361367,0
0.159872,-0.359375,0
-0.546875,-0.353472,0
-0.551888,-0.34375,0
0.171875,-0.352725,0
0.187389,-0.34375,0
-0.558614,-0.328125,0
0.1875,-0.343685,0
0.203125,-0.334162,0
0.212673,-0.328125,0
-0.5625,-0.316811,0
-0.563951,-0.3125,0
0.21875,-0.324219,0
0.234375,-0.313817,0
0.236295,-0.3125,0
-0.568141,-0.296875,0
0.25,-0.302916,0
0.258327,-0.296875,0
-0.571397,-0.28125,0
0.265625,-0.291487,0
0.278998,-0.28125,0
-0.573714,-0.265625,0
0.28125,-0.279489,0
0.296875,-0.266819,0
0.298293,-0.265625,0
-0.574875,-0.25,0
0.3125,-0.253349,0
0.316237,-0.25,0
-0.574992,-0.234375,0
0.328125,-0.239002,0
0.332979,-0.234375,0
-0.574005,-0.21875,0
0.34375,-0.223816,0
0.348802,-0.21875,0
-0.571708,-0.203125,0
0.359375,-0.207852,0
0.363841,-0.203125,0
-0.569444,-0.1875,0
0.375,-0.19095,0
0.378082,-0.1875,0
-0.567125,-0.171875,0
0.390625,-0.173122,0
0.391713,-0.171875,0
-0.564041,-0.15625,0
0.405026,-0.15625,0
-0.5625,-0.14999,0
-0.560053,-0.140625,0
0.40625,-0.154748,0
0.417309,-0.140625,0
-0.554804,-0.125,0
0.421875,-0.134506,0
0.428964,-0.125,0
-0.550033,-0.109375,0
0.4375,-0.11335,0
0.440335,-0.109375,0
-0.546875,-0.0987301,0
-0.545326,-0.09375,0
0.450818,-0.09375,0
-0.539122,-0.078125,0
0.453125,-0.0901291,0
0.460666,-0.078125,0
-0.53324,-0.0625,0
0.46875,-0.0652665,0
0.470481,-0.0625,0
-0.53125,-0.0572358,0
-0.527195,-0.046875,0
0.479733,-0.046875,0
-0.519936,-0.03125,0
0.484375,-0.0386579,0
0.488561,-0.03125,0
-0.515625,-0.0219812,0
-0.512671,-0.015625,0
0.49701,-0.015625,0
-0.504901,0,0
0.5,-0.00971701,0
0.504901,0,0
-0.5,0.00971703,0
-0.49701,0.015625,0
0.512671,0.015625,0
-0.488561,0.03125,0
0.515625,0.0219812,0
0.519936,0.03125,0
-0.484375,0.0386579,0
-0.479733,0.046875,0
0.527195,0.046875,0
-0.470481,0.0625,0
0.53125,0.0572358,0
0.53324,0.0625,0
-0.46875,0.0652665,0
-0.460666,0.078125,0
0.539122,0.078125,0
-0.453125,0.0901291,0
-0.450818,0.09375,0
0.545326,0.09375,0
-0.440335,0.109375,0
0.546875,0.0987301,0
0.550033,0.109375,0
-0.4375,0.11335,0
-0.428964,0.125,0
0.554804,0.125,0
-0.421875,0.134506,0
-0.417309,0.140625,0
0.560053,0.140625,0
-0.40625,0.154748,0
-0.405026,0.15625,0
0.5625,0.14999,0
0.564041,0.15625,0
-0.391713,0.171875,0
0.567125,0.171875,0
-0.390625,0.173122,0
-0.378082,0.1875,0
0.569444,0.1875,0
-0.375,0.19095,0
-0.363841,0.203125,0
0.571708,0.203125,0
-0.359375,0.207852,0
-0.348802,0.21875,0
0.574005,0.21875,0
-0.34375,0.223816,0
-0.332979,0.234375,0
0.574992,0.234375,0
-0.328125,0.239002,0
-0.316237,0.25,0
0.574875,0.25,0
-0.3125,0.253349,0
-0.298293,0.265625,0
0.573714,0.265625,0
-0.296875,0.266819,0
-0.28125,0.279489,0
-0.278998,0.28125,0
0.571397,0.28125,0
-0.265625,0.291487,0
-0.258327,0.296875,0
0.568141,0.296875,0
-0.25,0.302916,0
-0.236295,0.3125,0
0.563951,0.3125,0
-0.234375,0.313817,0
-0.21875,0.324219,0
-0.212673,0.328125,0
0.558614,0.328125,0
0.5625,0.316811,0
-0.203125,0.334162,0
-0.1875,0.343685,0
-0.187389,0.34375,0
0.551888,0.34375,0
-0.171875,0.352725,0
-0.159872,0.359375,0
0.54368,0.359375,0
0.546875,0.353472,0
-0.15625,0.361367,0
-0.140625,0.369671,0
-0.130356,0.375,0
0.533786,0.375,0
-0.125,0.377752,0
-0.109375,0.385559,0
-0.0988073,0.390625,0
0.521851,0.390625,0
0.53125,0.378515,0
-0.09375,0.393015,0
-0.078125,0.40016,0
-0.0644752,0.40625,0
0.507169,0.40625,0
0.515625,0.397621,0
-0.0625,0.407114,0
-0.046875,0.413742,0
-0.03125,0.419954,0
-0.0261208,0.421875,0
0.488917,0.421875,0
0.5,0.412799,0
-0.015625,0.425784,0
0,0.431428,0
0.015625,0.436921,0
0.017322,0.4375,0
0.466648,0.4375,0
0.46875,0.43621,0
0.484375,0.425371,0
0.03125,0.442168,0
0.046875,0.446988,0
0.0625,0.451617,0
0.0675042,0.453125,0
0.437111,0.453125,0
0.4375,0.45296,0
0.453125,0.445347,0
0.078125,0.456243,0
0.09375,0.460324,0
0.109375,0.46373,0
0.125,0.466998,0
0.133054,0.46875,0
0.394358,0.46875,0
0.40625,0.464715,0
0.421875,0.459358,0
0.140625,0.470388,0
0.15625,0.473311,0
0.171875,0.475565,0
0.1875,0.47723,0
0.203125,0.478813,0
0.21875,0.480399,0
0.234375,0.481634,0
0.25,0.482406,0
0.265625,0.482728,0
0.28125,0.482671,0
0.296875,0.482171,0
0.3125,0.481338,0
0.328125,0.47993,0
0.34375,0.478184,0
0.359375,0.476653,0
0.375,0.474326,0
0.390625,0.470008,0


==> ShearCa001/fine/shearCa001_SI3.csv <==
x,y,z
-0.3125,-0.468994,0
-0.316604,-0.46875,0
-0.296875,-0.469213,0
-0.28125,-0.468981,0
-0.276819,-0.46875,0
-0.421875,-0.456142,0
-0.435557,-0.453125,0
-0.40625,-0.45906,0
-0.390625,-0.461567,0
-0.375,-0.463491,0
-0.359375,-0.464925,0
-0.34375,-0.466434,0
-0.328125,-0.468063,0
-0.265625,-0.468164,0
-0.25,-0.467039,0
-0.234375,-0.465842,0
-0.21875,-0.464456,0
-0.203125,-0.462791,0
-0.1875,-0.460857,0
-0.171875,-0.458485,0
-0.15625,-0.455686,0
-0.142804,-0.453125,0
-0.46875,-0.442379,0
-0.479982,-0.4375,0
-0.453125,-0.448188,0
-0.4375,-0.452691,0
-0.140625,-0.452709,0
-0.125,-0.449586,0
-0.109375,-0.44614,0
-0.09375,-0.442384,0
-0.078125,-0.43846,0
-0.0745184,-0.4375,0
-0.5,-0.42769,0
-0.509857,-0.421875,0
-0.484375,-0.435543,0
-0.0625,-0.43428,0
-0.046875,-0.429739,0
-0.03125,-0.425,0
-0.0211861,-0.421875,0
-0.53125,-0.406398,0
-0.53142,-0.40625,0
-0.515625,-0.418229,0
-0.015625,-0.420142,0
0,-0.415075,0
0.015625,-0.409799,0
0.0258054,-0.40625,0
-0.546875,-0.390966,0
-0.547178,-0.390625,0
0.03125,-0.404343,0
0.046875,-0.398661,0
0.0625,-0.392732,0
0.0678399,-0.390625,0
-0.559193,-0.375,0
0.078125,-0.38654,0
0.09375,-0.380095,0
0.105685,-0.375,0
-0.5625,-0.369677,0
-0.568363,-0.359375,0
0.109375,-0.373414,0
0.125,-0.366461,0
0.140276,-0.359375,0
-0.57527,-0.34375,0
0.140625,-0.359212,0
0.15625,-0.351637,0
0.171875,-0.343802,0
0.171977,-0.34375,0
-0.578125,-0.335303,0
-0.580468,-0.328125,0
0.1875,-0.335666,0
0.201218,-0.328125,0
-0.5843,-0.3125,0
0.203125,-0.327054,0
0.21875,-0.317741,0
0.227131,-0.3125,0
-0.586942,-0.296875,0
0.234375,-0.307906,0
0.25,-0.29775,0
0.251326,-0.296875,0
-0.58858,-0.28125,0
0.265625,-0.287378,0
0.274653,-0.28125,0
-0.589388,-0.265625,0
0.28125,-0.276709,0
0.296821,-0.265625,0
-0.589362,-0.25,0
0.296875,-0.265586,0
0.3125,-0.253865,0
0.317453,-0.25,0
-0.588504,-0.234375,0
0.328125,-0.241486,0
0.336749,-0.234375,0
-0.58687,-0.21875,0
0.34375,-0.228453,0
0.354731,-0.21875,0
-0.584702,-0.203125,0
0.359375,-0.21446,0
0.370912,-0.203125,0
-0.582426,-0.1875,0
0.375,-0.198859,0
0.385468,-0.1875,0
-0.579709,-0.171875,0
0.390625,-0.181829,0
0.399689,-0.171875,0
-0.578125,-0.165488,0
-0.5758,-0.15625,0
0.40625,-0.164621,0
0.413607,-0.15625,0
-0.571393,-0.140625,0
0.421875,-0.146143,0
0.426167,-0.140625,0
-0.567562,-0.125,0
0.4375,-0.125251,0
0.437682,-0.125,0
-0.563383,-0.109375,0
0.448827,-0.109375,0
-0.5625,-0.106782,0
-0.557985,-0.09375,0
0.453125,-0.103237,0
0.45968,-0.09375,0
-0.552261,-0.078125,0
0.46875,-0.0800558,0
0.470014,-0.078125,0
-0.546875,-0.0639873,0
-0.546296,-0.0625,0
0.48042,-0.0625,0
-0.539105,-0.046875,0
0.484375,-0.056808,0
0.491232,-0.046875,0
-0.53125,-0.0319889,0
-0.530859,-0.03125,0
0.5,-0.0324262,0
0.500668,-0.03125,0
-0.523032,-0.015625,0
0.508413,-0.015625,0
-0.515724,0,0
0.515625,-0.000211561,0
0.515724,0,0
-0.515625,0.000211559,0
-0.508413,0.015625,0
0.523032,0.015625,0
-0.500668,0.03125,0
0.530859,0.03125,0
-0.5,0.0324262,0
-0.491232,0.046875,0
0.53125,0.0319889,0
0.539105,0.046875,0
-0.484375,0.056808,0
-0.48042,0.0625,0
0.546296,0.0625,0
-0.470014,0.078125,0
0.546875,0.0639873,0
0.552261,0.078125,0
-0.46875,0.0800558,0
-0.45968,0.09375,0
0.557985,0.09375,0
-0.453125,0.103237,0
-0.448827,0.109375,0
0.5625,0.106782,0
0.563383,0.109375,0
-0.437682,0.125,0
0.567562,0.125,0
-0.4375,0.125251,0
-0.426167,0.140625,0
0.571393,0.140625,0
-0.421875,0.146143,0
-0.413607,0.15625,0
0.5758,0.15625,0
-0.40625,0.164621,0
-0.399689,0.171875,0
0.578125,0.165488,0
0.579709,0.171875,0
-0.390625,0.181829,0
-0.385468,0.1875,0
0.582426,0.1875,0
-0.375,0.198859,0
-0.370912,0.203125,0
0.584702,0.203125,0
-0.359375,0.21446,0
-0.354731,0.21875,0
0.58687,0.21875,0
-0.34375,0.228453,0
-0.336749,0.234375,0
0.588504,0.234375,0
-0.328125,0.241486,0
-0.317453,0.25,0
0.589362,0.25,0
-0.3125,0.253865,0
-0.296875,0.265586,0
-0.296821,0.265625,0
0.589388,0.265625,0
-0.28125,0.276709,0
-0.274653,0.28125,0
0.58858,0.28125,0
-0.265625,0.287378,0
-0.251326,0.296875,0
0.586942,0.296875,0
-0.25,0.29775,0
-0.234375,0.307906,0
-0.227131,0.3125,0
0.5843,0.3125,0
-0.21875,0.317741,0
-0.203125,0.327054,0
-0.201218,0.328125,0
0.580468,0.328125,0
-0.1875,0.335666,0
-0.171977,0.34375,0
0.57527,0.34375,0
0.578125,0.335303,0
-0.171875,0.343802,0
-0.15625,0.351637,0
-0.140625,0.359212,0
-0.140276,0.359375,0
0.568363,0.359375,0
-0.125,0.366461,0
-0.109375,0.373414,0
-0.105685,0.375,0
0.559193,0.375,0
0.5625,0.369677,0
-0.09375,0.380095,0
-0.078125,0.38654,0
-0.0678399,0.390625,0
0.547178,0.390625,0
-0.0625,0.392732,0
-0.046875,0.398661,0
-0.03125,0.404343,0
-0.0258054,0.40625,0
0.53142,0.40625,0
0.546875,0.390966,0
-0.015625,0.409799,0
0,0.415075,0
0.015625,0.420142,0
0.0211861,0.421875,0
0.509857,0.421875,0
0.515625,0.418229,0
0.53125,0.406398,0
0.03125,0.425,0
0.046875,0.429739,0
0.0625,0.43428,0
0.0745184,0.4375,0
0.479982,0.4375,0
0.484375,0.435543,0
0.5,0.42769,0
0.078125,0.43846,0
0.09375,0.442384,0
0.109375,0.44614,0
0.125,0.449586,0
0.140625,0.452709,0
0.142804,0.453125,0
0.435557,0.453125,0
0.4375,0.452691,0
0.453125,0.448188,0
0.46875,0.442379,0
0.15625,0.455686,0
0.171875,0.458485,0
0.1875,0.460857,0
0.203125,0.462791,0
0.21875,0.464456,0
0.234375,0.465842,0
0.25,0.467039,0
0.265625,0.468164,0
0.27682,0.46875,0
0.316604,0.46875,0
0.328125,0.468063,0
0.34375,0.466434,0
0.359375,0.464925,0
0.375,0.463491,0
0.390625,0.461567,0
0.40625,0.45906,0
0.421875,0.456142,0
0.28125,0.468981,0
0.296875,0.469213,0
0.3125,0.468994,0


==> ShearCa001/fine/shearCa001_final.csv <==
x,y,z
-0.3125,-0.471432,0
-0.327232,-0.46875,0
-0.296875,-0.473943,0
-0.28125,-0.47521,0
-0.265625,-0.475748,0
-0.25,-0.47706,0
-0.234375,-0.476705,0
-0.21875,-0.476043,0
-0.203125,-0.476137,0
-0.1875,-0.474928,0
-0.171875,-0.473332,0
-0.15625,-0.471385,0
-0.141326,-0.46875,0
-0.375,-0.456685,0
-0.384046,-0.453125,0
-0.359375,-0.46167,0
-0.34375,-0.465405,0
-0.328125,-0.468587,0
-0.140625,-0.468626,0
-0.125,-0.465798,0
-0.109375,-0.462677,0
-0.09375,-0.459489,0
-0.078125,-0.456114,0
-0.0665204,-0.453125,0
-0.40625,-0.443518,0
-0.418637,-0.4375,0
-0.390625,-0.450466,0
-0.0625,-0.452082,0
-0.046875,-0.447627,0
-0.03125,-0.443116,0
-0.015625,-0.438403,0
-0.0129519,-0.4375,0
-0.4375,-0.426834,0
-0.445367,-0.421875,0
-0.421875,-0.435868,0
0,-0.433096,0
0.015625,-0.427788,0
0.03125,-0.422203,0
0.0320832,-0.421875,0
-0.453125,-0.416812,0
-0.467793,-0.40625,0
0.046875,-0.415988,0
0.0625,-0.409578,0
0.0703361,-0.40625,0
-0.484375,-0.39232,0
-0.486215,-0.390625,0
-0.46875,-0.405518,0
0.078125,-0.402916,0
0.09375,-0.395958,0
0.105152,-0.390625,0
-0.5,-0.376918,0
-0.501784,-0.375,0
0.109375,-0.388629,0
0.125,-0.380939,0
0.136599,-0.375,0
-0.515116,-0.359375,0
0.140625,-0.372914,0
0.15625,-0.364502,0
0.165501,-0.359375,0
-0.515625,-0.358718,0
-0.526531,-0.34375,0
0.171875,-0.355805,0
0.1875,-0.346757,0
0.192538,-0.34375,0
-0.53125,-0.336459,0
-0.536368,-0.328125,0
0.203125,-0.337347,0
0.217834,-0.328125,0
-0.544709,-0.3125,0
0.21875,-0.327542,0
0.234375,-0.317288,0
0.241407,-0.3125,0
-0.546875,-0.307852,0
-0.551828,-0.296875,0
0.25,-0.306554,0
0.263596,-0.296875,0
-0.557746,-0.28125,0
0.265625,-0.295411,0
0.28125,-0.283826,0
0.284618,-0.28125,0
-0.562297,-0.265625,0
0.296875,-0.271682,0
0.304388,-0.265625,0
-0.5625,-0.264715,0
-0.565738,-0.25,0
0.3125,-0.258966,0
0.323187,-0.25,0
-0.568596,-0.234375,0
0.328125,-0.245796,0
0.34122,-0.234375,0
-0.571096,-0.21875,0
0.34375,-0.232121,0
0.358316,-0.21875,0
-0.572401,-0.203125,0
0.359375,-0.217749,0
0.374364,-0.203125,0
-0.572115,-0.1875,0
0.375,-0.202488,0
0.389705,-0.1875,0
-0.570753,-0.171875,0
0.390625,-0.186542,0
0.404355,-0.171875,0
-0.569439,-0.15625,0
0.40625,-0.169788,0
0.418214,-0.15625,0
-0.567897,-0.140625,0
0.421875,-0.151977,0
0.43131,-0.140625,0
-0.565268,-0.125,0
0.4375,-0.132819,0
0.443585,-0.125,0
-0.5625,-0.112034,0
-0.561926,-0.109375,0
0.453125,-0.112509,0
0.45549,-0.109375,0
-0.557634,-0.09375,0
0.466887,-0.09375,0
-0.552959,-0.078125,0
0.46875,-0.0910474,0
0.477379,-0.078125,0
-0.548181,-0.0625,0
0.484375,-0.0670222,0
0.487181,-0.0625,0
-0.546875,-0.0587834,0
-0.542602,-0.046875,0
0.496699,-0.046875,0
-0.536249,-0.03125,0
0.5,-0.0412312,0
0.505727,-0.03125,0
-0.53125,-0.019806,0
-0.529401,-0.015625,0
0.514133,-0.015625,0
-0.522061,0,0
0.515625,-0.0127239,0
0.522061,0,0
-0.515625,0.012724,0
-0.514133,0.015625,0
0.529401,0.015625,0
-0.505728,0.03125,0
0.53125,0.0198061,0
0.536249,0.03125,0
-0.5,0.0412313,0
-0.496699,0.046875,0
0.542602,0.046875,0
-0.487181,0.0625,0
0.546875,0.0587835,0
0.548181,0.0625,0
-0.484375,0.0670223,0
-0.477379,0.078125,0
0.552959,0.078125,0
-0.46875,0.0910474,0
-0.466887,0.09375,0
0.557634,0.09375,0
-0.45549,0.109375,0
0.561926,0.109375,0
-0.453125,0.11251,0
-0.443585,0.125,0
0.5625,0.112035,0
0.565268,0.125,0
-0.4375,0.132819,0
-0.43131,0.140625,0
0.567897,0.140625,0
-0.421875,0.151977,0
-0.418214,0.15625,0
0.569439,0.15625,0
-0.40625,0.169788,0
-0.404355,0.171875,0
0.570753,0.171875,0
-0.390625,0.186542,0
-0.389705,0.1875,0
0.572115,0.1875,0
-0.375,0.202488,0
-0.374364,0.203125,0
0.572401,0.203125,0
-0.359375,0.217749,0
-0.358316,0.21875,0
0.571096,0.21875,0
-0.34375,0.232121,0
-0.34122,0.234375,0
0.568596,0.234375,0
-0.328125,0.245796,0
-0.323187,0.25,0
0.565738,0.25,0
-0.3125,0.258966,0
-0.304388,0.265625,0
0.562297,0.265625,0
0.5625,0.264715,0
-0.296875,0.271682,0
-0.284618,0.28125,0
0.557746,0.28125,0
-0.28125,0.283826,0
-0.265625,0.295411,0
-0.263596,0.296875,0
0.551828,0.296875,0
-0.25,0.306554,0
-0.241407,0.3125,0
0.544709,0.3125,0
0.546875,0.307852,0
-0.234375,0.317288,0
-0.21875,0.327542,0
-0.217834,0.328125,0
0.536368,0.328125,0
-0.203125,0.337348,0
-0.192538,0.34375,0
0.526531,0.34375,0
0.53125,0.336459,0
-0.1875,0.346757,0
-0.171875,0.355805,0
-0.165501,0.359375,0
0.515115,0.359375,0
0.515625,0.358717,0
-0.15625,0.364502,0
-0.140625,0.372914,0
-0.136599,0.375,0
0.501784,0.375,0
-0.125,0.380939,0
-0.109375,0.388629,0
-0.105153,0.390625,0
0.486215,0.390625,0
0.5,0.376918,0
-0.09375,0.395958,0
-0.078125,0.402916,0
-0.0703362,0.40625,0
0.467793,0.40625,0
0.46875,0.405518,0
0.484375,0.39232,0
-0.0625,0.409578,0
-0.046875,0.415988,0
-0.0320834,0.421875,0
0.445367,0.421875,0
0.453125,0.416812,0
-0.03125,0.422203,0
-0.015625,0.427788,0
0,0.433096,0
0.0129516,0.4375,0
0.418636,0.4375,0
0.421875,0.435868,0
0.4375,0.426834,0
0.015625,0.438403,0
0.03125,0.443116,0
0.046875,0.447627,0
0.0625,0.452082,0
0.0665201,0.453125,0
0.384046,0.453125,0
0.390625,0.450466,0
0.40625,0.443518,0
0.078125,0.456114,0
0.09375,0.459489,0
0.109375,0.462677,0
0.125,0.465798,0
0.140625,0.468626,0
0.141326,0.46875,0
0.327232,0.46875,0
0.328125,0.468587,0
0.34375,0.465405,0
0.359375,0.46167,0
0.375,0.456685,0
0.15625,0.471385,0
0.171875,0.473332,0
0.1875,0.474928,0
0.203125,0.476137,0
0.21875,0.476043,0
0.234375,0.476705,0
0.25,0.47706,0
0.265625,0.475748,0
0.28125,0.47521,0
0.296875,0.473943,0
0.3125,0.471432,0


==> ShearCa001/fine/shearCa001_init.csv <==
x,y,z
-0.109375,-0.487826,0
-0.123702,-0.484375,0
-0.09375,-0.491068,0
-0.078125,-0.493795,0
-0.0625,-0.496016,0
-0.046875,-0.497736,0
-0.03125,-0.498961,0
-0.015625,-0.499695,0
0,-0.499939,0
0.015625,-0.499695,0
0.03125,-0.498961,0
0.046875,-0.497736,0
0.0625,-0.496016,0
0.078125,-0.493795,0
0.09375,-0.491068,0
0.109375,-0.487826,0
0.123702,-0.484375,0
-0.171875,-0.469464,0
-0.173752,-0.46875,0
-0.15625,-0.474889,0
-0.140625,-0.479749,0
-0.125,-0.48406,0
0.125,-0.48406,0
0.140625,-0.479749,0
0.15625,-0.474889,0
0.171875,-0.469464,0
0.173752,-0.46875,0
-0.203125,-0.456806,0
-0.211108,-0.453125,0
-0.1875,-0.463438,0
0.1875,-0.463438,0
0.203125,-0.456806,0
0.211108,-0.453125,0
-0.234375,-0.441585,0
-0.241839,-0.4375,0
-0.21875,-0.449532,0
0.21875,-0.449532,0
0.234375,-0.441585,0
0.241839,-0.4375,0
-0.265625,-0.423528,0
-0.26821,-0.421875,0
-0.25,-0.432927,0
0.25,-0.432927,0
0.265625,-0.423528,0
0.26821,-0.421875,0
-0.28125,-0.413302,0
-0.291312,-0.40625,0
0.28125,-0.413302,0
0.291312,-0.40625,0
-0.296875,-0.402228,0
-0.312004,-0.390625,0
0.296875,-0.402228,0
0.312004,-0.390625,0
-0.328125,-0.377174,0
-0.330599,-0.375,0
-0.3125,-0.390231,0
0.3125,-0.390231,0
0.328125,-0.377174,0
0.330599,-0.375,0
-0.34375,-0.36298,0
-0.347514,-0.359375,0
0.34375,-0.36298,0
0.347514,-0.359375,0
-0.359375,-0.347514,0
-0.36298,-0.34375,0
0.359375,-0.347514,0
0.36298,-0.34375,0
-0.375,-0.330599,0
-0.377174,-0.328125,0
0.375,-0.330599,0
0.377174,-0.328125,0
-0.390231,-0.3125,0
0.390231,-0.3125,0
-0.390625,-0.312004,0
-0.402228,-0.296875,0
0.390625,-0.312004,0
0.402228,-0.296875,0
-0.40625,-0.291312,0
-0.413302,-0.28125,0
0.40625,-0.291312,0
0.413302,-0.28125,0
-0.421875,-0.26821,0
-0.423528,-0.265625,0
0.421875,-0.26821,0
0.423528,-0.265625,0
-0.432927,-0.25,0
0.432927,-0.25,0
-0.4375,-0.241839,0
-0.441585,-0.234375,0
0.4375,-0.241839,0
0.441585,-0.234375,0
-0.449532,-0.21875,0
0.449532,-0.21875,0
-0.453125,-0.211108,0
-0.456806,-0.203125,0
0.453125,-0.211108,0
0.456806,-0.203125,0
-0.463438,-0.1875,0
0.463438,-0.1875,0
-0.46875,-0.173752,0
-0.469464,-0.171875,0
0.46875,-0.173752,0
0.469464,-0.171875,0
-0.474889,-0.15625,0
0.474889,-0.15625,0
-0.479749,-0.140625,0
0.479749,-0.140625,0
-0.48406,-0.125,0
0.48406,-0.125,0
-0.484375,-0.123702,0
-0.487826,-0.109375,0
0.484375,-0.123702,0
0.487826,-0.109375,0
-0.491068,-0.09375,0
0.491068,-0.09375,0
-0.493795,-0.078125,0
0.493795,-0.078125,0
-0.496016,-0.0625,0
0.496016,-0.0625,0
-0.497736,-0.046875,0
0.497736,-0.046875,0
-0.498961,-0.03125,0
0.498961,-0.03125,0
-0.499695,-0.015625,0
0.499695,-0.015625,0
-0.499939,0,0
0.499939,0,0
-0.499695,0.015625,0
0.499695,0.015625,0
-0.498961,0.03125,0
0.498961,0.03125,0
-0.497736,0.046875,0
0.497736,0.046875,0
-0.496016,0.0625,0
0.496016,0.0625,0
-0.493795,0.078125,0
0.493795,0.078125,0
-0.491068,0.09375,0
0.491068,0.09375,0
-0.487826,0.109375,0
0.487826,0.109375,0
-0.484375,0.123702,0
-0.48406,0.125,0
0.48406,0.125,0
0.484375,0.123702,0
-0.479749,0.140625,0
0.479749,0.140625,0
-0.474889,0.15625,0
0.474889,0.15625,0
-0.469464,0.171875,0
0.469464,0.171875,0
-0.46875,0.173752,0
-0.463438,0.1875,0
0.463438,0.1875,0
0.46875,0.173752,0
-0.456806,0.203125,0
0.456806,0.203125,0
-0.453125,0.211108,0
-0.449532,0.21875,0
0.449532,0.21875,0
0.453125,0.211108,0
-0.441585,0.234375,0
0.441585,0.234375,0
-0.4375,0.241839,0
-0.432927,0.25,0
0.432927,0.25,0
0.4375,0.241839,0
-0.423528,0.265625,0
0.423528,0.265625,0
-0.421875,0.26821,0
-0.413302,0.28125,0
0.413302,0.28125,0
0.421875,0.26821,0
-0.40625,0.291312,0
-0.402228,0.296875,0
0.402228,0.296875,0
0.40625,0.291312,0
-0.390625,0.312004,0
-0.390231,0.3125,0
0.390231,0.3125,0
0.390625,0.312004,0
-0.377174,0.328125,0
0.377174,0.328125,0
-0.375,0.330599,0
-0.36298,0.34375,0
0.36298,0.34375,0
0.375,0.330599,0
-0.359375,0.347514,0
-0.347514,0.359375,0
0.347514,0.359375,0
0.359375,0.347514,0
-0.34375,0.36298,0
-0.330599,0.375,0
0.330599,0.375,0
0.34375,0.36298,0
-0.328125,0.377174,0
-0.3125,0.390231,0
-0.312004,0.390625,0
0.312004,0.390625,0
0.3125,0.390231,0
0.328125,0.377174,0
-0.296875,0.402228,0
-0.291312,0.40625,0
0.291312,0.40625,0
0.296875,0.402228,0
-0.28125,0.413302,0
-0.26821,0.421875,0
0.26821,0.421875,0
0.28125,0.413302,0
-0.265625,0.423528,0
-0.25,0.432927,0
-0.241839,0.4375,0
0.241839,0.4375,0
0.25,0.432927,0
0.265625,0.423528,0
-0.234375,0.441585,0
-0.21875,0.449532,0
-0.211108,0.453125,0
0.211108,0.453125,0
0.21875,0.449532,0
0.234375,0.441585,0
-0.203125,0.456806,0
-0.1875,0.463438,0
-0.173752,0.46875,0
0.173752,0.46875,0
0.1875,0.463438,0
0.203125,0.456806,0
-0.171875,0.469464,0
-0.15625,0.474889,0
-0.140625,0.479749,0
-0.125,0.48406,0
-0.123702,0.484375,0
0.123702,0.484375,0
0.125,0.48406,0
0.140625,0.479749,0
0.15625,0.474889,0
0.171875,0.469464,0
-0.109375,0.487826,0
-0.09375,0.491068,0
-0.078125,0.493795,0
-0.0625,0.496016,0
-0.046875,0.497736,0
-0.03125,0.498961,0
-0.015625,0.499695,0
0,0.499939,0
0.015625,0.499695,0
0.03125,0.498961,0
0.046875,0.497736,0
0.0625,0.496016,0
0.078125,0.493795,0
0.09375,0.491068,0
0.109375,0.487826,0


==> ShearCa002/coarse/shearCa002_SI1.csv <==
x,y,z
-0.4375,-0.452291,0
-0.482517,-0.4375,0
-0.375,-0.460567,0
-0.3125,-0.464317,0
-0.25,-0.464526,0
-0.1875,-0.45795,0
-0.125,-0.443879,0
-0.103363,-0.4375,0
-0.5625,-0.385038,0
-0.571908,-0.375,0
-0.5,-0.430976,0
-0.0625,-0.425286,0
0,-0.40464,0
0.0625,-0.380591,0
0.0748211,-0.375,0
-0.60958,-0.3125,0
0.125,-0.351339,0
0.1875,-0.316985,0
0.194701,-0.3125,0
-0.615115,-0.25,0
0.25,-0.276159,0
0.285545,-0.25,0
-0.599728,-0.1875,0
0.3125,-0.228957,0
0.36061,-0.1875,0
-0.580126,-0.125,0
0.375,-0.174079,0
0.422495,-0.125,0
-0.5625,-0.0814359,0
-0.554266,-0.0625,0
0.4375,-0.107507,0
0.473099,-0.0625,0
-0.517205,0,0
0.5,-0.0250721,0
0.517205,0,0
-0.5,0.0250721,0
-0.473099,0.0625,0
0.554266,0.0625,0
-0.4375,0.107507,0
-0.422495,0.125,0
0.5625,0.0814359,0
0.580126,0.125,0
-0.375,0.174079,0
-0.36061,0.1875,0
0.599728,0.1875,0
-0.3125,0.228957,0
-0.285545,0.25,0
0.615115,0.25,0
-0.25,0.276159,0
-0.194701,0.3125,0
0.60958,0.3125,0
-0.1875,0.316985,0
-0.125,0.351339,0
-0.0748211,0.375,0
0.571908,0.375,0
-0.0625,0.380591,0
0,0.40464,0
0.0625,0.425286,0
0.103363,0.4375,0
0.482517,0.4375,0
0.5,0.430976,0
0.5625,0.385038,0
0.125,0.443879,0
0.1875,0.45795,0
0.25,0.464526,0
0.3125,0.464317,0
0.375,0.460567,0
0.4375,0.452291,0


==> ShearCa002/coarse/shearCa002_SI2.csv <==
x,y,z
-0.5,-0.440873,0
-0.506677,-0.4375,0
-0.4375,-0.456512,0
-0.375,-0.461561,0
-0.3125,-0.464097,0
-0.25,-0.463332,0
-0.1875,-0.455,0
-0.125,-0.439518,0
-0.118229,-0.4375,0
-0.5625,-0.402797,0
-0.590233,-0.375,0
-0.0625,-0.420709,0
0,-0.399755,0
0.0625,-0.375091,0
0.0627004,-0.375,0
-0.624812,-0.3125,0
0.125,-0.345663,0
0.185865,-0.3125,0
-0.625,-0.308007,0
-0.62727,-0.25,0
0.1875,-0.311566,0
0.25,-0.271198,0
0.279254,-0.25,0
-0.625,-0.24236,0
-0.607898,-0.1875,0
0.3125,-0.224338,0
0.355127,-0.1875,0
-0.581549,-0.125,0
0.375,-0.168763,0
0.417052,-0.125,0
-0.5625,-0.0846992,0
-0.551506,-0.0625,0
0.4375,-0.101353,0
0.46874,-0.0625,0
-0.513821,0,0
0.5,-0.0198451,0
0.513821,0,0
-0.5,0.0198451,0
-0.46874,0.0625,0
0.551506,0.0625,0
-0.4375,0.101353,0
-0.417052,0.125,0
0.5625,0.0846992,0
0.581549,0.125,0
-0.375,0.168763,0
-0.355127,0.1875,0
0.607898,0.1875,0
-0.3125,0.224338,0
-0.279254,0.25,0
0.625,0.24236,0
0.62727,0.25,0
-0.25,0.271198,0
-0.1875,0.311566,0
-0.185865,0.3125,0
0.624812,0.3125,0
0.625,0.308007,0
-0.125,0.345663,0
-0.0627004,0.375,0
0.590233,0.375,0
-0.0625,0.375091,0
0,0.399755,0
0.0625,0.420709,0
0.118229,0.4375,0
0.506677,0.4375,0
0.5625,0.402797,0
0.125,0.439518,0
0.1875,0.455,0
0.25,0.463332,0
0.3125,0.464097,0
0.375,0.461561,0
0.4375,0.456512,0
0.5,0.440873,0


==> ShearCa002/coarse/shearCa002_SI3.csv <==
x,y,z
-0.5625,-0.4473,0
-0.583371,-0.4375,0
-0.5,-0.458702,0
-0.4375,-0.459837,0
-0.375,-0.460243,0
-0.3125,-0.459247,0
-0.25,-0.451547,0
-0.188167,-0.4375,0
-0.625,-0.412275,0
-0.658528,-0.375,0
-0.1875,-0.437346,0
-0.125,-0.420758,0
-0.0625,-0.402324,0
0,-0.379978,0
0.0118285,-0.375,0
-0.671754,-0.3125,0
0.0625,-0.353121,0
0.125,-0.323204,0
0.145239,-0.3125,0
-0.654144,-0.25,0
0.1875,-0.289346,0
0.25,-0.250693,0
0.251016,-0.25,0
-0.625,-0.189617,0
-0.623937,-0.1875,0
0.3125,-0.205562,0
0.334762,-0.1875,0
-0.590308,-0.125,0
0.375,-0.152227,0
0.403229,-0.125,0
-0.5625,-0.0755661,0
-0.554895,-0.0625,0
0.4375,-0.0893,0
0.461633,-0.0625,0
-0.512819,0,0
0.5,-0.0164596,0
0.512819,0,0
-0.5,0.0164596,0
-0.461633,0.0625,0
0.554895,0.0625,0
-0.4375,0.0893,0
-0.403229,0.125,0
0.5625,0.0755661,0
0.590308,0.125,0
-0.375,0.152227,0
-0.334762,0.1875,0
0.623937,0.1875,0
-0.3125,0.205562,0
-0.251016,0.25,0
0.625,0.189617,0
0.654144,0.25,0
-0.25,0.250693,0
-0.1875,0.289346,0
-0.145239,0.3125,0
0.671754,0.3125,0
-0.125,0.323204,0
-0.0625,0.353121,0
-0.0118285,0.375,0
0.658528,0.375,0
0,0.379978,0
0.0625,0.402324,0
0.125,0.420758,0
0.1875,0.437346,0
0.188167,0.4375,0
0.583371,0.4375,0
0.625,0.412275,0
0.25,0.451547,0
0.3125,0.459247,0
0.375,0.460243,0
0.4375,0.459837,0
0.5,0.458702,0
0.5625,0.4473,0


==> ShearCa002/coarse/shearCa002_final.csv <==
x,y,z
-0.375,-0.452362,0
-0.428568,-0.4375,0
-0.3125,-0.461113,0
-0.25,-0.465097,0
-0.1875,-0.462272,0
-0.125,-0.452748,0
-0.0625,-0.437735,0
-0.0618132,-0.4375,0
-0.5,-0.397887,0
-0.525114,-0.375,0
-0.4375,-0.43479,0
0,-0.415691,0
0.0625,-0.390361,0
0.0963642,-0.375,0
-0.5625,-0.330041,0
-0.574464,-0.3125,0
0.125,-0.361522,0
0.1875,-0.326796,0
0.21043,-0.3125,0
-0.595543,-0.25,0
0.25,-0.286593,0
0.299599,-0.25,0
-0.592845,-0.1875,0
0.3125,-0.23982,0
0.372015,-0.1875,0
-0.579259,-0.125,0
0.375,-0.184643,0
0.432008,-0.125,0
-0.5625,-0.0778325,0
-0.556666,-0.0625,0
0.4375,-0.11867,0
0.482325,-0.0625,0
-0.523291,0,0
0.5,-0.0366394,0
0.523291,0,0
-0.5,0.0366394,0
-0.482325,0.0625,0
0.556666,0.0625,0
-0.4375,0.11867,0
-0.432008,0.125,0
0.5625,0.0778325,0
0.579259,0.125,0
-0.375,0.184643,0
-0.372015,0.1875,0
0.592845,0.1875,0
-0.3125,0.23982,0
-0.299599,0.25,0
0.595543,0.25,0
-0.25,0.286593,0
-0.21043,0.3125,0
0.574464,0.3125,0
-0.1875,0.326796,0
-0.125,0.361522,0
-0.0963642,0.375,0
0.525114,0.375,0
0.5625,0.330041,0
-0.0625,0.390361,0
0,0.415691,0
0.0618132,0.4375,0
0.428568,0.4375,0
0.4375,0.43479,0
0.5,0.397887,0
0.0625,0.437735,0
0.125,0.452748,0
0.1875,0.462272,0
0.25,0.465097,0
0.3125,0.461113,0
0.375,0.452362,0


==> ShearCa002/fine/shearCa002_SI1.csv <==
x,y,z
-0.40625,-0.45595,0
-0.419746,-0.453125,0
-0.390625,-0.458442,0
-0.375,-0.460115,0
-0.359375,-0.461201,0
-0.34375,-0.461804,0
-0.328125,-0.462023,0
-0.3125,-0.461677,0
-0.296875,-0.460911,0
-0.28125,-0.46033,0
-0.265625,-0.46004,0
-0.25,-0.459305,0
-0.234375,-0.45778,0
-0.21875,-0.455727,0
-0.203125,-0.453164,0
-0.202914,-0.453125,0
-0.46875,-0.439782,0
-0.474559,-0.4375,0
-0.453125,-0.44506,0
-0.4375,-0.44912,0
-0.421875,-0.452676,0
-0.1875,-0.450268,0
-0.171875,-0.447486,0
-0.15625,-0.444927,0
-0.140625,-0.441918,0
-0.125,-0.438183,0
-0.122265,-0.4375,0
-0.5,-0.42662,0
-0.508979,-0.421875,0
-0.484375,-0.433575,0
-0.109375,-0.434281,0
-0.09375,-0.43048,0
-0.078125,-0.426394,0
-0.0627405,-0.421875,0
-0.53125,-0.408017,0
-0.533698,-0.40625,0
-0.515625,-0.418162,0
-0.0625,-0.421804,0
-0.046875,-0.417043,0
-0.03125,-0.412144,0
-0.015625,-0.406956,0
-0.0135931,-0.40625,0
-0.546875,-0.396085,0
-0.553129,-0.390625,0
0,-0.4015,0
0.015625,-0.395859,0
0.0296176,-0.390625,0
-0.5625,-0.381551,0
-0.568555,-0.375,0
0.03125,-0.390011,0
0.046875,-0.383912,0
0.0625,-0.377511,0
0.0684106,-0.375,0
-0.578125,-0.363234,0
-0.581,-0.359375,0
0.078125,-0.370846,0
0.09375,-0.363966,0
0.103831,-0.359375,0
-0.590961,-0.34375,0
0.109375,-0.356831,0
0.125,-0.34944,0
0.13664,-0.34375,0
-0.59375,-0.338467,0
-0.598909,-0.328125,0
0.140625,-0.341786,0
0.15625,-0.333853,0
0.167183,-0.328125,0
-0.605174,-0.3125,0
0.171875,-0.325644,0
0.1875,-0.317143,0
0.195783,-0.3125,0
-0.609375,-0.298275,0
-0.609775,-0.296875,0
0.203125,-0.308343,0
0.21875,-0.299219,0
0.222655,-0.296875,0
-0.612899,-0.28125,0
0.234375,-0.289763,0
0.247976,-0.28125,0
-0.6149,-0.265625,0
0.25,-0.279967,0
0.265625,-0.269771,0
0.271797,-0.265625,0
-0.615975,-0.25,0
0.28125,-0.259196,0
0.294406,-0.25,0
-0.61616,-0.234375,0
0.296875,-0.248248,0
0.3125,-0.236806,0
0.315711,-0.234375,0
-0.615534,-0.21875,0
0.328125,-0.224807,0
0.335784,-0.21875,0
-0.613957,-0.203125,0
0.34375,-0.212359,0
0.354998,-0.203125,0
-0.611514,-0.1875,0
0.359375,-0.199467,0
0.373294,-0.1875,0
-0.609375,-0.177608,0
-0.60811,-0.171875,0
0.375,-0.186,0
0.390624,-0.171875,0
-0.603493,-0.15625,0
0.390625,-0.171874,0
0.40625,-0.157028,0
0.407047,-0.15625,0
-0.598826,-0.140625,0
0.421875,-0.141434,0
0.422667,-0.140625,0
-0.593805,-0.125,0
0.4375,-0.125124,0
0.437616,-0.125,0
-0.59375,-0.124859,0
-0.587605,-0.109375,0
0.451865,-0.109375,0
-0.581418,-0.09375,0
0.453125,-0.107947,0
0.465272,-0.09375,0
-0.578125,-0.0857206,0
-0.574963,-0.078125,0
0.46875,-0.0895142,0
0.477912,-0.078125,0
-0.567757,-0.0625,0
0.484375,-0.0699162,0
0.490137,-0.0625,0
-0.5625,-0.051728,0
-0.560082,-0.046875,0
0.5,-0.0494342,0
0.501892,-0.046875,0
-0.551585,-0.03125,0
0.512947,-0.03125,0
-0.546875,-0.0231395,0
-0.54246,-0.015625,0
0.515625,-0.0272634,0
0.523266,-0.015625,0
-0.533059,0,0
0.53125,-0.00291856,0
0.533056,0,0
-0.53125,0.00292234,0
-0.523269,0.015625,0
0.542457,0.015625,0
-0.515625,0.0272669,0
-0.51295,0.03125,0
0.546875,0.0231436,0
0.551582,0.03125,0
-0.501894,0.046875,0
0.56008,0.046875,0
-0.5,0.0494374,0
-0.490139,0.0625,0
0.5625,0.0517327,0
0.567754,0.0625,0
-0.484375,0.0699193,0
-0.477914,0.078125,0
0.574961,0.078125,0
-0.46875,0.0895171,0
-0.465275,0.09375,0
0.578125,0.0857263,0
0.581415,0.09375,0
-0.453125,0.107949,0
-0.451867,0.109375,0
0.587602,0.109375,0
-0.437618,0.125,0
0.59375,0.124866,0
0.593802,0.125,0
-0.4375,0.125126,0
-0.422669,0.140625,0
0.598824,0.140625,0
-0.421875,0.141436,0
-0.40705,0.15625,0
0.60349,0.15625,0
-0.40625,0.157031,0
-0.390627,0.171875,0
0.608108,0.171875,0
-0.390625,0.171877,0
-0.375,0.186002,0
-0.373296,0.1875,0
0.609375,0.17762,0
0.611512,0.1875,0
-0.359375,0.19947,0
-0.355,0.203125,0
0.613954,0.203125,0
-0.34375,0.212361,0
-0.335786,0.21875,0
0.615532,0.21875,0
-0.328125,0.224808,0
-0.315714,0.234375,0
0.616158,0.234375,0
-0.3125,0.236808,0
-0.296875,0.24825,0
-0.294408,0.25,0
0.615973,0.25,0
-0.28125,0.259197,0
-0.2718,0.265625,0
0.614898,0.265625,0
-0.265625,0.269772,0
-0.25,0.279968,0
-0.247978,0.28125,0
0.612897,0.28125,0
-0.234375,0.289764,0
-0.222658,0.296875,0
0.609773,0.296875,0
-0.21875,0.299221,0
-0.203125,0.308344,0
-0.195786,0.3125,0
0.605172,0.3125,0
0.609375,0.298268,0
-0.1875,0.317144,0
-0.171875,0.325646,0
-0.167185,0.328125,0
0.598907,0.328125,0
-0.15625,0.333854,0
-0.140625,0.341787,0
-0.136643,0.34375,0
0.590959,0.34375,0
0.59375,0.338463,0
-0.125,0.349441,0
-0.109375,0.356833,0
-0.103834,0.359375,0
0.580998,0.359375,0
-0.09375,0.363967,0
-0.078125,0.370848,0
-0.0684134,0.375,0
0.568553,0.375,0
0.578125,0.363231,0
-0.0625,0.377513,0
-0.046875,0.383913,0
-0.03125,0.390012,0
-0.0296206,0.390625,0
0.553127,0.390625,0
0.5625,0.381549,0
-0.015625,0.39586,0
0,0.401501,0
0.0135899,0.40625,0
0.533696,0.40625,0
0.546875,0.396083,0
0.015625,0.406958,0
0.03125,0.412145,0
0.046875,0.417044,0
0.0625,0.421805,0
0.0627369,0.421875,0
0.508978,0.421875,0
0.515625,0.418161,0
0.53125,0.408016,0
0.078125,0.426395,0
0.09375,0.430481,0
0.109375,0.434282,0
0.122261,0.4375,0
0.474558,0.4375,0
0.484375,0.433574,0
0.5,0.426619,0
0.125,0.438184,0
0.140625,0.441919,0
0.15625,0.444928,0
0.171875,0.447487,0
0.1875,0.450269,0
0.202909,0.453125,0
0.419746,0.453125,0
0.421875,0.452676,0
0.4375,0.44912,0
0.453125,0.44506,0
0.46875,0.439782,0
0.203125,0.453165,0
0.21875,0.455728,0
0.234375,0.45778,0
0.25,0.459306,0
0.265625,0.460041,0
0.28125,0.460331,0
0.296875,0.460911,0
0.3125,0.461677,0
0.328125,0.462023,0
0.34375,0.461805,0
0.359375,0.461202,0
0.375,0.460115,0
0.390625,0.458442,0
0.40625,0.45595,0


==> ShearCa002/fine/shearCa002_SI2.csv <==
x,y,z
-0.453125,-0.456456,0
-0.466592,-0.453125,0
-0.4375,-0.459112,0
-0.421875,-0.460751,0
-0.40625,-0.462055,0
-0.390625,-0.46309,0
-0.375,-0.463723,0
-0.359375,-0.463892,0
-0.34375,-0.463379,0
-0.328125,-0.462194,0
-0.3125,-0.461062,0
-0.296875,-0.460483,0
-0.28125,-0.459858,0
-0.265625,-0.458495,0
-0.25,-0.456542,0
-0.234375,-0.454248,0
-0.22801,-0.453125,0
-0.515625,-0.438023,0
-0.51676,-0.4375,0
-0.5,-0.443904,0
-0.484375,-0.448408,0
-0.46875,-0.452585,0
-0.21875,-0.451483,0
-0.203125,-0.448513,0
-0.1875,-0.445832,0
-0.171875,-0.443159,0
-0.15625,-0.439776,0
-0.14713,-0.4375,0
-0.546875,-0.421937,0
-0.546975,-0.421875,0
-0.53125,-0.430561,0
-0.140625,-0.435874,0
-0.125,-0.432176,0
-0.109375,-0.428479,0
-0.09375,-0.424176,0
-0.0860741,-0.421875,0
-0.5625,-0.41164,0
-0.569425,-0.40625,0
-0.078125,-0.419489,0
-0.0625,-0.414924,0
-0.046875,-0.410172,0
-0.0349384,-0.40625,0
-0.578125,-0.398661,0
-0.586031,-0.390625,0
-0.03125,-0.405032,0
-0.015625,-0.399781,0
0,-0.394358,0
0.0103797,-0.390625,0
-0.59375,-0.381446,0
-0.598594,-0.375,0
0.015625,-0.388728,0
0.03125,-0.382878,0
0.046875,-0.376684,0
0.0510028,-0.375,0
-0.608233,-0.359375,0
0.0625,-0.37029,0
0.078125,-0.363736,0
0.0881849,-0.359375,0
-0.609375,-0.357058,0
-0.615533,-0.34375,0
0.09375,-0.356946,0
0.109375,-0.34992,0
0.122651,-0.34375,0
-0.62098,-0.328125,0
0.125,-0.34265,0
0.140625,-0.335121,0
0.154665,-0.328125,0
-0.62466,-0.3125,0
0.15625,-0.327328,0
0.171875,-0.319252,0
0.184524,-0.3125,0
-0.625,-0.309955,0
-0.626724,-0.296875,0
0.1875,-0.310896,0
0.203125,-0.302238,0
0.212499,-0.296875,0
-0.627605,-0.28125,0
0.21875,-0.293257,0
0.234375,-0.283916,0
0.238708,-0.28125,0
-0.627405,-0.265625,0
0.25,-0.274219,0
0.263357,-0.265625,0
-0.626258,-0.25,0
0.265625,-0.264143,0
0.28125,-0.253603,0
0.286442,-0.25,0
-0.625,-0.240162,0
-0.624248,-0.234375,0
0.296875,-0.242668,0
0.308356,-0.234375,0
-0.620754,-0.21875,0
0.3125,-0.231331,0
0.328125,-0.219461,0
0.329033,-0.21875,0
-0.616391,-0.203125,0
0.34375,-0.206967,0
0.348391,-0.203125,0
-0.612448,-0.1875,0
0.359375,-0.193815,0
0.366585,-0.1875,0
-0.609375,-0.175669,0
-0.608373,-0.171875,0
0.375,-0.179949,0
0.383735,-0.171875,0
-0.602995,-0.15625,0
0.390625,-0.165346,0
0.39996,-0.15625,0
-0.597244,-0.140625,0
0.40625,-0.149957,0
0.415346,-0.140625,0
-0.59375,-0.131679,0
-0.591107,-0.125,0
0.421875,-0.133756,0
0.430023,-0.125,0
-0.58427,-0.109375,0
0.4375,-0.116775,0
0.444106,-0.109375,0
-0.578125,-0.0958361,0
-0.577168,-0.09375,0
0.453125,-0.0990521,0
0.457681,-0.09375,0
-0.569654,-0.078125,0
0.46875,-0.0805058,0
0.47068,-0.078125,0
-0.5625,-0.0638634,0
-0.561807,-0.0625,0
0.482656,-0.0625,0
-0.553542,-0.046875,0
0.484375,-0.0601623,0
0.494076,-0.046875,0
-0.546875,-0.0345521,0
-0.545063,-0.03125,0
0.5,-0.0387463,0
0.505404,-0.03125,0
-0.535827,-0.015625,0
0.515625,-0.016015,0
0.515877,-0.015625,0
-0.53125,-0.00850029,0
-0.52574,0,0
0.52574,0,0
-0.515877,0.015625,0
0.53125,0.00850028,0
0.535827,0.015625,0
-0.515625,0.016015,0
-0.505404,0.03125,0
0.545063,0.03125,0
-0.5,0.0387463,0
-0.494076,0.046875,0
0.546875,0.0345521,0
0.553542,0.046875,0
-0.484375,0.0601622,0
-0.482656,0.0625,0
0.561807,0.0625,0
-0.47068,0.078125,0
0.5625,0.0638634,0
0.569654,0.078125,0
-0.46875,0.0805058,0
-0.457681,0.09375,0
0.577168,0.09375,0
-0.453125,0.0990521,0
-0.444106,0.109375,0
0.578125,0.0958361,0
0.58427,0.109375,0
-0.4375,0.116775,0
-0.430023,0.125,0
0.591107,0.125,0
-0.421875,0.133756,0
-0.415346,0.140625,0
0.59375,0.131679,0
0.597244,0.140625,0
-0.40625,0.149957,0
-0.39996,0.15625,0
0.602995,0.15625,0
-0.390625,0.165346,0
-0.383735,0.171875,0
0.608373,0.171875,0
-0.375,0.179949,0
-0.366585,0.1875,0
0.609375,0.175669,0
0.612448,0.1875,0
-0.359375,0.193815,0
-0.348391,0.203125,0
0.616391,0.203125,0
-0.34375,0.206967,0
-0.329033,0.21875,0
0.620754,0.21875,0
-0.328125,0.219461,0
-0.3125,0.231331,0
-0.308356,0.234375,0
0.624248,0.234375,0
-0.296875,0.242668,0
-0.286442,0.25,0
0.625,0.240162,0
0.626258,0.25,0
-0.28125,0.253603,0
-0.265625,0.264143,0
-0.263357,0.265625,0
0.627405,0.265625,0
-0.25,0.274219,0
-0.238708,0.28125,0
0.627605,0.28125,0
-0.234375,0.283916,0
-0.21875,0.293257,0
-0.212499,0.296875,0
0.626724,0.296875,0
-0.203125,0.302238,0
-0.1875,0.310896,0
-0.184524,0.3125,0
0.62466,0.3125,0
0.625,0.309955,0
-0.171875,0.319252,0
-0.15625,0.327328,0
-0.154665,0.328125,0
0.62098,0.328125,0
-0.140625,0.335121,0
-0.125,0.34265,0
-0.122651,0.34375,0
0.615533,0.34375,0
-0.109375,0.34992,0
-0.09375,0.356946,0
-0.0881849,0.359375,0
0.608233,0.359375,0
0.609375,0.357058,0
-0.078125,0.363736,0
-0.0625,0.37029,0
-0.0510028,0.375,0
0.598594,0.375,0
-0.046875,0.376684,0
-0.03125,0.382878,0
-0.015625,0.388728,0
-0.0103797,0.390625,0
0.586031,0.390625,0
0.59375,0.381446,0
0,0.394358,0
0.015625,0.399781,0
0.03125,0.405032,0
0.0349384,0.40625,0
0.569426,0.40625,0
0.578125,0.398661,0
0.046875,0.410172,0
0.0625,0.414924,0
0.078125,0.419489,0
0.0860741,0.421875,0
0.546975,0.421875,0
0.5625,0.41164,0
0.09375,0.424176,0
0.109375,0.428479,0
0.125,0.432176,0
0.140625,0.435874,0
0.14713,0.4375,0
0.51676,0.4375,0
0.53125,0.430561,0
0.546875,0.421937,0
0.15625,0.439776,0
0.171875,0.443159,0
0.1875,0.445832,0
0.203125,0.448513,0
0.21875,0.451483,0
0.22801,0.453125,0
0.466592,0.453125,0
0.46875,0.452585,0
0.484375,0.448408,0
0.5,0.443904,0
0.515625,0.438023,0
0.234375,0.454248,0
0.25,0.456542,0
0.265625,0.458495,0
0.28125,0.459858,0
0.296875,0.460483,0
0.3125,0.461062,0
0.328125,0.462194,0
0.34375,0.463379,0
0.359375,0.463892,0
0.375,0.463723,0
0.390625,0.46309,0
0.40625,0.462055,0
0.421875,0.460751,0
0.4375,0.459112,0
0.453125,0.456456,0


==> ShearCa002/fine/shearCa002_SI3.csv <==
x,y,z
-0.5,-0.455796,0
-0.509533,-0.453125,0
-0.484375,-0.458095,0
-0.46875,-0.45929,0
-0.453125,-0.460538,0
-0.4375,-0.461965,0
-0.421875,-0.46299,0
-0.40625,-0.463388,0
-0.390625,-0.463211,0
-0.375,-0.462577,0
-0.359375,-0.461565,0
-0.34375,-0.460625,0
-0.328125,-0.459961,0
-0.3125,-0.4588,0
-0.296875,-0.456743,0
-0.28125,-0.454232,0
-0.274589,-0.453125,0
-0.546875,-0.439097,0
-0.550464,-0.4375,0
-0.53125,-0.44543,0
-0.515625,-0.451355,0
-0.265625,-0.451635,0
-0.25,-0.449052,0
-0.234375,-0.446549,0
-0.21875,-0.444017,0
-0.203125,-0.441181,0
-0.1875,-0.437976,0
-0.185374,-0.4375,0
-0.578125,-0.423537,0
-0.580769,-0.421875,0
-0.5625,-0.431972,0
-0.171875,-0.434473,0
-0.15625,-0.431007,0
-0.140625,-0.427474,0
-0.125,-0.423393,0
-0.11958,-0.421875,0
-0.59375,-0.412955,0
-0.601647,-0.40625,0
-0.109375,-0.419019,0
-0.09375,-0.414898,0
-0.078125,-0.410565,0
-0.0643613,-0.40625,0
-0.609375,-0.398461,0
-0.615917,-0.390625,0
-0.0625,-0.405663,0
-0.046875,-0.400815,0
-0.03125,-0.395786,0
-0.0164707,-0.390625,0
-0.625,-0.376703,0
-0.626,-0.375,0
-0.015625,-0.390329,0
0,-0.384918,0
0.015625,-0.379482,0
0.0280051,-0.375,0
-0.633279,-0.359375,0
0.03125,-0.373817,0
0.046875,-0.367817,0
0.0625,-0.361444,0
0.0674943,-0.359375,0
-0.638599,-0.34375,0
0.078125,-0.35496,0
0.09375,-0.348359,0
0.104331,-0.34375,0
-0.640625,-0.334218,0
-0.641881,-0.328125,0
0.109375,-0.34154,0
0.125,-0.334497,0
0.138691,-0.328125,0
-0.643286,-0.3125,0
0.140625,-0.327218,0
0.15625,-0.319673,0
0.170599,-0.3125,0
-0.64333,-0.296875,0
0.171875,-0.311856,0
0.1875,-0.303764,0
0.200391,-0.296875,0
-0.642419,-0.28125,0
0.203125,-0.2954,0
0.21875,-0.286711,0
0.228233,-0.28125,0
-0.640625,-0.265957,0
-0.640586,-0.265625,0
0.234375,-0.277668,0
0.25,-0.268246,0
0.254223,-0.265625,0
-0.636967,-0.25,0
0.265625,-0.258469,0
0.278687,-0.25,0
-0.631757,-0.234375,0
0.28125,-0.248307,0
0.296875,-0.237523,0
0.301275,-0.234375,0
-0.627327,-0.21875,0
0.3125,-0.22624,0
0.32264,-0.21875,0
-0.625,-0.209794,0
-0.623254,-0.203125,0
0.328125,-0.21464,0
0.342918,-0.203125,0
-0.618216,-0.1875,0
0.34375,-0.20246,0
0.359375,-0.189514,0
0.36174,-0.1875,0
-0.613169,-0.171875,0
0.375,-0.17596,0
0.379534,-0.171875,0
-0.609375,-0.161405,0
-0.607443,-0.15625,0
0.390625,-0.161571,0
0.396171,-0.15625,0
-0.600093,-0.140625,0
0.40625,-0.146357,0
0.411977,-0.140625,0
-0.59375,-0.127713,0
-0.59243,-0.125,0
0.421875,-0.130506,0
0.427114,-0.125,0
-0.585271,-0.109375,0
0.4375,-0.113666,0
0.441315,-0.109375,0
-0.578125,-0.0939659,0
-0.578023,-0.09375,0
0.453125,-0.0957146,0
0.454791,-0.09375,0
-0.569975,-0.078125,0
0.467634,-0.078125,0
-0.5625,-0.0641257,0
-0.561623,-0.0625,0
0.46875,-0.076722,0
0.479884,-0.0625,0
-0.552804,-0.046875,0
0.484375,-0.0566633,0
0.491802,-0.046875,0
-0.546875,-0.0369712,0
-0.543417,-0.03125,0
0.5,-0.0356368,0
0.503123,-0.03125,0
-0.533895,-0.015625,0
0.513833,-0.015625,0
-0.53125,-0.0113597,0
-0.524108,0,0
0.515625,-0.0129347,0
0.524108,0,0
-0.515625,0.0129346,0
-0.513833,0.015625,0
0.53125,0.0113596,0
0.533895,0.015625,0
-0.503123,0.03125,0
0.543417,0.03125,0
-0.5,0.0356368,0
-0.491802,0.046875,0
0.546875,0.036971,0
0.552804,0.046875,0
-0.484375,0.0566632,0
-0.479883,0.0625,0
0.561623,0.0625,0
-0.46875,0.076722,0
-0.467634,0.078125,0
0.5625,0.0641256,0
0.569975,0.078125,0
-0.454791,0.09375,0
0.578023,0.09375,0
-0.453125,0.0957146,0
-0.441315,0.109375,0
0.578125,0.0939657,0
0.585271,0.109375,0
-0.4375,0.113666,0
-0.427114,0.125,0
0.59243,0.125,0
-0.421875,0.130506,0
-0.411977,0.140625,0
0.59375,0.127713,0
0.600093,0.140625,0
-0.40625,0.146357,0
-0.396171,0.15625,0
0.607443,0.15625,0
-0.390625,0.161571,0
-0.379534,0.171875,0
0.609375,0.161404,0
0.613169,0.171875,0
-0.375,0.17596,0
-0.361741,0.1875,0
0.618216,0.1875,0
-0.359375,0.189514,0
-0.34375,0.20246,0
-0.342918,0.203125,0
0.623254,0.203125,0
-0.328125,0.21464,0
-0.32264,0.21875,0
0.625,0.209794,0
0.627327,0.21875,0
-0.3125,0.22624,0
-0.301275,0.234375,0
0.631757,0.234375,0
-0.296875,0.237523,0
-0.28125,0.248307,0
-0.278687,0.25,0
0.636967,0.25,0
-0.265625,0.258469,0
-0.254223,0.265625,0
0.640586,0.265625,0
-0.25,0.268246,0
-0.234375,0.277668,0
-0.228233,0.28125,0
0.640625,0.265955,0
0.642419,0.28125,0
-0.21875,0.286711,0
-0.203125,0.2954,0
-0.200391,0.296875,0
0.64333,0.296875,0
-0.1875,0.303764,0
-0.171875,0.311857,0
-0.170599,0.3125,0
0.643286,0.3125,0
-0.15625,0.319673,0
-0.140625,0.327218,0
-0.138691,0.328125,0
0.641881,0.328125,0
-0.125,0.334497,0
-0.109375,0.34154,0
-0.104331,0.34375,0
0.6386,0.34375,0
0.640625,0.334219,0
-0.09375,0.348359,0
-0.078125,0.35496,0
-0.0674946,0.359375,0
0.633279,0.359375,0
-0.0625,0.361444,0
-0.046875,0.367817,0
-0.03125,0.373817,0
-0.0280054,0.375,0
0.626,0.375,0
-0.015625,0.379482,0
0,0.384918,0
0.015625,0.390329,0
0.0164703,0.390625,0
0.615918,0.390625,0
0.625,0.376703,0
0.03125,0.395786,0
0.046875,0.400815,0
0.0625,0.405663,0
0.0643609,0.40625,0
0.601647,0.40625,0
0.609375,0.398461,0
0.078125,0.410566,0
0.09375,0.414898,0
0.109375,0.419019,0
0.119579,0.421875,0
0.580769,0.421875,0
0.59375,0.412955,0
0.125,0.423393,0
0.140625,0.427474,0
0.15625,0.431008,0
0.171875,0.434473,0
0.185373,0.4375,0
0.550464,0.4375,0
0.5625,0.431972,0
0.578125,0.423537,0
0.1875,0.437976,0
0.203125,0.441181,0
0.21875,0.444017,0
0.234375,0.446549,0
0.25,0.449052,0
0.265625,0.451635,0
0.274588,0.453125,0
0.509534,0.453125,0
0.515625,0.451355,0
0.53125,0.44543,0
0.546875,0.439098,0
0.28125,0.454232,0
0.296875,0.456743,0
0.3125,0.4588,0
0.328125,0.459961,0
0.34375,0.460625,0
0.359375,0.461565,0
0.375,0.462577,0
0.390625,0.463212,0
0.40625,0.463388,0
0.421875,0.462991,0
0.4375,0.461965,0
0.453125,0.460538,0
0.46875,0.45929,0
0.484375,0.458095,0
0.5,0.455796,0


==> ShearCa002/fine/shearCa002_final.csv <==
x,y,z
-0.390625,-0.45458,0
-0.396249,-0.453125,0
-0.375,-0.458552,0
-0.359375,-0.461396,0
-0.34375,-0.462768,0
-0.328125,-0.464059,0
-0.3125,-0.465049,0
-0.296875,-0.465343,0
-0.28125,-0.465709,0
-0.265625,-0.465354,0
-0.25,-0.464549,0
-0.234375,-0.46343,0
-0.21875,-0.461886,0
-0.203125,-0.46051,0
-0.1875,-0.459049,0
-0.171875,-0.456878,0
-0.15625,-0.454069,0
-0.151544,-0.453125,0
-0.4375,-0.440506,0
-0.444832,-0.4375,0
-0.421875,-0.446114,0
-0.40625,-0.450529,0
-0.140625,-0.450926,0
-0.125,-0.447474,0
-0.109375,-0.44396,0
-0.09375,-0.440279,0
-0.0834553,-0.4375,0
-0.46875,-0.426737,0
-0.47792,-0.421875,0
-0.453125,-0.434031,0
-0.078125,-0.436047,0
-0.0625,-0.431395,0
-0.046875,-0.42662,0
-0.0318998,-0.421875,0
-0.5,-0.408478,0
-0.503161,-0.40625,0
-0.484375,-0.418307,0
-0.03125,-0.421667,0
-0.015625,-0.41621,0
0,-0.410524,0
0.0114301,-0.40625,0
-0.515625,-0.396896,0
-0.523134,-0.390625,0
0.015625,-0.404672,0
0.03125,-0.398542,0
0.046875,-0.392114,0
0.0503114,-0.390625,0
-0.53125,-0.38333,0
-0.539677,-0.375,0
0.0625,-0.385295,0
0.078125,-0.37823,0
0.0850598,-0.375,0
-0.546875,-0.367172,0
-0.553509,-0.359375,0
0.09375,-0.370921,0
0.109375,-0.363354,0
0.117342,-0.359375,0
-0.5625,-0.347634,0
-0.56528,-0.34375,0
0.125,-0.355518,0
0.140625,-0.347407,0
0.14747,-0.34375,0
-0.575068,-0.328125,0
0.15625,-0.339017,0
0.171875,-0.330346,0
0.175777,-0.328125,0
-0.578125,-0.322434,0
-0.583205,-0.3125,0
0.1875,-0.321387,0
0.202519,-0.3125,0
-0.589771,-0.296875,0
0.203125,-0.312138,0
0.21875,-0.30258,0
0.227841,-0.296875,0
-0.59375,-0.284875,0
-0.594919,-0.28125,0
0.234375,-0.292732,0
0.25,-0.282566,0
0.251974,-0.28125,0
-0.599121,-0.265625,0
0.265625,-0.272042,0
0.274919,-0.265625,0
-0.602464,-0.25,0
0.28125,-0.261205,0
0.296875,-0.250017,0
0.296898,-0.25,0
-0.604298,-0.234375,0
0.3125,-0.238369,0
0.317729,-0.234375,0
-0.605005,-0.21875,0
0.328125,-0.226338,0
0.337762,-0.21875,0
-0.60517,-0.203125,0
0.34375,-0.213978,0
0.357057,-0.203125,0
-0.603765,-0.1875,0
0.359375,-0.201201,0
0.375,-0.187888,0
0.375444,-0.1875,0
-0.601459,-0.171875,0
0.390625,-0.17398,0
0.392928,-0.171875,0
-0.599364,-0.15625,0
0.40625,-0.159444,0
0.409594,-0.15625,0
-0.596645,-0.140625,0
0.421875,-0.144254,0
0.425502,-0.140625,0
-0.59375,-0.129053,0
-0.592716,-0.125,0
0.4375,-0.128343,0
0.440697,-0.125,0
-0.587919,-0.109375,0
0.453125,-0.111666,0
0.455208,-0.109375,0
-0.58273,-0.09375,0
0.46875,-0.0940329,0
0.468994,-0.09375,0
-0.578125,-0.0811516,0
-0.576999,-0.078125,0
0.482166,-0.078125,0
-0.570514,-0.0625,0
0.484375,-0.0754222,0
0.494684,-0.0625,0
-0.563397,-0.046875,0
0.5,-0.0555429,0
0.506455,-0.046875,0
-0.5625,-0.0450489,0
-0.555578,-0.03125,0
0.515625,-0.0340176,0
0.51756,-0.03125,0
-0.547101,-0.015625,0
0.528089,-0.015625,0
-0.546875,-0.0152313,0
-0.537939,0,0
0.53125,-0.0106931,0
0.537939,0,0
-0.53125,0.0106927,0
-0.528089,0.015625,0
0.546875,0.0152309,0
0.547101,0.015625,0
-0.51756,0.03125,0
0.555578,0.03125,0
-0.515625,0.0340172,0
-0.506454,0.046875,0
0.5625,0.0450485,0
0.563397,0.046875,0
-0.5,0.0555425,0
-0.494684,0.0625,0
0.570514,0.0625,0
-0.484375,0.0754218,0
-0.482166,0.078125,0
0.576999,0.078125,0
-0.468994,0.09375,0
0.578125,0.0811513,0
0.58273,0.09375,0
-0.46875,0.0940325,0
-0.455208,0.109375,0
0.587919,0.109375,0
-0.453125,0.111666,0
-0.440697,0.125,0
0.592716,0.125,0
-0.4375,0.128343,0
-0.425502,0.140625,0
0.59375,0.129053,0
0.596645,0.140625,0
-0.421875,0.144253,0
-0.409593,0.15625,0
0.599364,0.15625,0
-0.40625,0.159444,0
-0.392928,0.171875,0
0.601459,0.171875,0
-0.390625,0.17398,0
-0.375444,0.1875,0
0.603765,0.1875,0
-0.375,0.187888,0
-0.359375,0.2012,0
-0.357057,0.203125,0
0.60517,0.203125,0
-0.34375,0.213977,0
-0.337762,0.21875,0
0.605005,0.21875,0
-0.328125,0.226338,0
-0.317729,0.234375,0
0.604298,0.234375,0
-0.3125,0.238369,0
-0.296898,0.25,0
0.602464,0.25,0
-0.296875,0.250017,0
-0.28125,0.261205,0
-0.274918,0.265625,0
0.599121,0.265625,0
-0.265625,0.272042,0
-0.251973,0.28125,0
0.594919,0.28125,0
-0.25,0.282566,0
-0.234375,0.292732,0
-0.227841,0.296875,0
0.589771,0.296875,0
0.59375,0.284874,0
-0.21875,0.30258,0
-0.203125,0.312138,0
-0.202519,0.3125,0
0.583204,0.3125,0
-0.1875,0.321387,0
-0.175777,0.328125,0
0.575068,0.328125,0
0.578125,0.322433,0
-0.171875,0.330346,0
-0.15625,0.339017,0
-0.14747,0.34375,0
0.56528,0.34375,0
-0.140625,0.347407,0
-0.125,0.355518,0
-0.117341,0.359375,0
0.553509,0.359375,0
0.5625,0.347633,0
-0.109375,0.363353,0
-0.09375,0.370921,0
-0.0850595,0.375,0
0.539676,0.375,0
0.546875,0.367171,0
-0.078125,0.37823,0
-0.0625,0.385295,0
-0.0503111,0.390625,0
0.523133,0.390625,0
0.53125,0.383329,0
-0.046875,0.392114,0
-0.03125,0.398542,0
-0.015625,0.404672,0
-0.0114295,0.40625,0
0.50316,0.40625,0
0.515625,0.396895,0
0,0.410524,0
0.015625,0.416209,0
0.03125,0.421666,0
0.0319033,0.421875,0
0.477919,0.421875,0
0.484375,0.418306,0
0.5,0.408478,0
0.046875,0.426619,0
0.0625,0.431394,0
0.078125,0.436047,0
0.0834561,0.4375,0
0.444831,0.4375,0
0.453125,0.434031,0
0.46875,0.426736,0
0.09375,0.440279,0
0.109375,0.44396,0
0.125,0.447474,0
0.140625,0.450926,0
0.151544,0.453125,0
0.396247,0.453125,0
0.40625,0.450529,0
0.421875,0.446114,0
0.4375,0.440505,0
0.15625,0.454069,0
0.171875,0.456878,0
0.1875,0.459049,0
0.203125,0.46051,0
0.21875,0.461885,0
0.234375,0.46343,0
0.25,0.464549,0
0.265625,0.465354,0
0.28125,0.465709,0
0.296875,0.465343,0
0.3125,0.465048,0
0.328125,0.464059,0
0.34375,0.462768,0
0.359375,0.461395,0
0.375,0.458552,0
0.390625,0.454579,0


==> grid_conv_validation.dat <==
elem		error
20.0	  4.09390076402024912E-003
40.0	  1.02959783795148331E-003
80.0	  2.60432334824411147E-004
160.0	  6.64906216766011031E-005
320.0	  1.71503987164548450E-005


==> novelty.txt <==
In this paper, a semi-implicit method for the numerical simulation of fluid-structure interaction problems in an Eulerian framework is proposed and validated. 
The novelty of this approach lies in its generality to be easily introduced in already existing computational frameworks and applied to nonlinear hyperelastic models, without any linearization.
The idea behind the proposed method lies in treating the elastic source term by writing an evolution equation on the structure stress tensor.
We firstly describe and discuss the approach for a simplified coupled problem for which it is possible to prove its unconditional stability.
In order to develop it for the real fluid-structure problem, we proved that the nonlinear stress tensor related to the membrane model under consideration 
satisfies an evolution equation that is then discretized in a semi-implicit way with respect to the Eulerian fluid velocity.
It should be noticed that it is thanks to the Eulerian framework that we have a direct link between the stress tensor evolution and the fluid velocity, which allowed us to introduce this general semi-implicit approach.   
Several numerical experiments are presented in this work with the goal of comparing the proposed approach to the original explicit one, and highlighting the computational gain. 
In particular, the focus is on studying the effects of structure stiffness and mesh refinement on the membrane dynamics because of their importance for practical application.
The results obtained proves also numerically that the consistent additional dissipation added by the semi-implicit method allows us to relax the time step constraints and provide accurate solutions, especially for very stiff materials.
This is very promising for incompressible fluid-structure interaction problems where simulation times are often long (of the order of seconds), and the explicit time step restriction given by the elastic waves is extremely important.  


